Neural Variational Inference and Learning in Undirected Graphical Models

Many problems in machine learning are naturally expressed in the language of undirected graphical models. Here, we propose black-box learning and inference algorithms for undirected models that optimize a variational approximation to the log-likelihood of the model. Central to our approach is an upper bound on the log-partition function parametrized by a function q that we express as a flexible neural network. Our bound makes it possible to track the partition function during learning, to speed-up sampling, and to train a broad class of hybrid directed/undirected models via a unified variational inference framework. We empirically demonstrate the effectiveness of our method on several popular generative modeling datasets.

==> figures/latest.pcd.txt <==
0 0 0 -44.2496824371 -44.2579244818 6.48498535156e-05
1 1 0 -30.99092098 -28.7906298135 0.155817985535
2 2 0 -30.3411906399 -27.6373803117 0.161097049713
3 3 0 -32.6175878635 -26.4938142681 0.155292034149
4 4 0 -30.3725642297 -25.7726632654 0.155195951462
5 5 0 -30.5058118209 -25.6948364154 0.144433021545
6 6 0 -28.7506098504 -25.1510825628 0.14502620697
7 7 0 -28.4626471033 -24.6723297861 0.161522865295
8 8 0 -28.5138683843 -24.4488132563 0.144228935242
9 9 0 -28.5044022273 -24.2440420962 0.14450097084
10 10 0 -28.3683911703 -23.9884578078 0.146982908249
11 11 0 -28.0103786524 -23.596369797 0.149638175964
12 12 0 -28.4754625398 -23.3624616089 0.156332015991
13 13 0 -27.9105294371 -23.1684802219 0.152668952942
14 14 0 -28.7022210348 -22.9873722248 0.156386852264
15 15 0 -27.8060394836 -22.7568136342 0.145248889923
16 16 0 -27.6580642737 -22.6264055047 0.145848035812
17 17 0 -27.7517831798 -22.6188472763 0.154181003571
18 18 0 -28.0111633964 -22.5054101123 0.156002998352
19 19 0 -27.5669176054 -22.3599593815 0.150400161743
20 20 0 -27.4851224689 -22.160385655 0.149976015091
21 21 0 -27.5523133504 -22.0402268312 0.147057056427
22 22 0 -27.6052150646 -21.9618074009 0.155297994614
23 23 0 -27.449792002 -21.9611159448 0.143970012665
24 24 0 -27.4956084234 -21.8706878966 0.150810956955
25 25 0 -27.5570691668 -21.7367887734 0.160427093506
26 26 0 -27.3543713232 -21.5447906071 0.15677189827
27 27 0 -27.2773096906 -21.6007597259 0.146940946579
28 28 0 -27.2895699073 -21.4953503345 0.146615028381
29 29 0 -27.2314699745 -21.3997390251 0.155899047852
30 30 0 -27.1930606035 -21.4410572192 0.158542871475
31 31 0 -27.2348212328 -21.2368826961 0.1567029953
32 32 0 -27.4374355049 -21.1544768418 0.155110120773
33 33 0 -27.4817788738 -21.1920437328 0.146859169006
34 34 0 -27.377736162 -21.1103894028 0.152698993683
35 35 0 -27.1112443465 -21.003857 0.150746822357
36 36 0 -26.9531266853 -20.9726166701 0.154762983322
37 37 0 -27.3581957764 -20.9405240588 0.1541659832
38 38 0 -27.1095663038 -20.8829714906 0.152101993561
39 39 0 -27.3606913337 -20.909041735 0.154826879501
40 40 0 -27.8274257409 -20.8834139049 0.148586034775
41 41 0 -26.8457584896 -20.7906962247 0.160081863403
42 42 0 -26.730911184 -20.6570537161 0.157922029495
43 43 0 -26.8229767405 -20.7122980328 0.152895927429
44 44 0 -26.7676142073 -20.6298093893 0.155226945877
45 45 0 -26.7448669696 -20.5978798828 0.147599935532
46 46 0 -26.7101108364 -20.4477983628 0.150585174561
47 47 0 -26.8780965667 -20.4970045434 0.149077177048
48 48 0 -26.5938796747 -20.3533813435 0.15306186676
49 49 0 -26.6875920531 -20.313396814 0.152184963226
50 50 0 -26.9266885445 -20.2705659625 0.15144610405
51 51 0 -26.6471639955 -20.3143002628 0.154078006744
52 52 0 -26.8516155001 -20.3899284623 0.150099992752
53 53 0 -26.7099658556 -20.1770368492 0.144731044769
54 54 0 -26.6909681593 -20.2576177944 0.148555994034
55 55 0 -26.569557814 -20.2322934236 0.143257141113
56 56 0 -26.6177616507 -20.2053797458 0.152413845062
57 57 0 -26.9722401511 -20.2445206202 0.152148008347
58 58 0 -26.5298073068 -20.1860204319 0.15767788887
59 59 0 -26.5728469865 -20.0664172705 0.154079914093
60 60 0 -26.5440511427 -20.0834085917 0.156772851944
61 61 0 -26.6845572694 -19.996162822 0.158684968948
62 62 0 -26.533009319 -19.9898073903 0.157108068466
63 63 0 -26.892585283 -20.0544650116 0.151077985764
64 64 0 -26.5183320372 -20.0222451025 0.155719995499
65 65 0 -26.5649612749 -20.0044516321 0.156471014023
66 66 0 -26.4380196865 -19.9444338064 0.158142089844
67 67 0 -26.5862854225 -19.8868584139 0.153265953064
68 68 0 -26.4387868244 -19.8286822705 0.156164169312
69 69 0 -26.4024890413 -19.8549202568 0.144707918167
70 70 0 -26.3558427255 -19.7835905556 0.152792930603
71 71 0 -26.4486386756 -19.8284485415 0.154762029648
72 72 0 -26.4469023801 -19.7863315766 0.154125928879
73 73 0 -26.3453470896 -19.7621022417 0.153193950653
74 74 0 -26.6158427909 -19.8809045468 0.152017116547
75 75 0 -26.3937832775 -19.6858247147 0.151012182236
76 76 0 -26.8086661145 -19.8226340917 0.146723031998
77 77 0 -26.3393120247 -19.6702213501 0.150769948959
78 78 0 -26.4147321727 -19.7231843121 0.153158903122
79 79 0 -26.4364344914 -19.7696276563 0.143012046814
80 80 0 -26.3273665607 -19.6198502944 0.15155506134
81 81 0 -26.3211219329 -19.6289914552 0.161174058914
82 82 0 -26.3005693066 -19.5991048893 0.156682014465
83 83 0 -26.8158626316 -19.6238476322 0.151877880096
84 84 0 -26.4061531235 -19.5892728898 0.163917779922
85 85 0 -26.4953686665 -19.5792184116 0.143428087234
86 86 0 -26.3138905577 -19.6005398546 0.155357122421
87 87 0 -26.2883292698 -19.5736016341 0.145017147064
88 88 0 -26.4177358121 -19.5259719743 0.156302928925
89 89 0 -26.2527043613 -19.5890931029 0.154198884964
90 90 0 -26.2465807408 -19.5381577874 0.147611141205
91 91 0 -26.2872091397 -19.4402058434 0.141807079315
92 92 0 -26.2504604818 -19.4637034807 0.157325983047
93 93 0 -26.163237218 -19.5138643719 0.151231050491
94 94 0 -26.2144758662 -19.4426703481 0.154158115387
95 95 0 -26.2486561998 -19.4770375486 0.14781999588
96 96 0 -26.2110627016 -19.402831177 0.154950141907
97 97 0 -26.6683497869 -19.4287515846 0.154362916946
98 98 0 -26.2147784776 -19.4314651202 0.145360946655
99 99 0 -26.1648980233 -19.4113315134 0.142863035202
100 100 0 -26.1471339772 -19.4100919806 0.151462078094
101 101 0 -26.2727741383 -19.3693556247 0.154774904251
102 102 0 -26.2043584667 -19.3684746898 0.150393009186
103 103 0 -26.134657657 -19.3777017821 0.149475097656
104 104 0 -26.1461270456 -19.3195450261 0.159148931503
105 105 0 -26.099583949 -19.313577669 0.150326013565
106 106 0 -26.3250551037 -19.315626862 0.15656208992
107 107 0 -26.194645589 -19.3000162481 0.15643787384
108 108 0 -26.0777591734 -19.3042291966 0.145061016083
109 109 0 -26.1835351297 -19.2290061995 0.156805992126
110 110 0 -26.4127420234 -19.3098679714 0.156475067139
111 111 0 -26.6804615747 -19.243452323 0.152499914169
112 112 0 -26.1649328737 -19.287490544 0.154050111771
113 113 0 -26.6150494181 -19.2264099569 0.160000085831
114 114 0 -25.9809803773 -19.1542976456 0.149481058121
115 115 0 -26.1596866365 -19.2292587299 0.143857955933
116 116 0 -26.0914030065 -19.246293291 0.149223089218
117 117 0 -26.0797973316 -19.1992431066 0.153077840805
118 118 0 -26.1147112015 -19.1881312954 0.167078971863
119 119 0 -26.1306740634 -19.1095250523 0.149832963943
120 120 0 -26.1961415458 -19.2088047679 0.151389122009
121 121 0 -26.2487174752 -19.2085678283 0.151543140411
122 122 0 -26.1844390565 -19.150035269 0.154957771301
123 123 0 -25.9900612214 -19.0980804042 0.154253959656
124 124 0 -25.9918969198 -19.1542205508 0.148745059967
125 125 0 -25.9562801072 -19.1067098445 0.156207084656
126 126 0 -25.9231974507 -18.9829847513 0.156876802444
127 127 0 -26.0403124289 -19.0144907907 0.156481981277
128 128 0 -25.915893739 -19.0897225043 0.156381845474
129 129 0 -26.0000116355 -19.0120313265 0.154243946075
130 130 0 -26.0290763918 -19.0987101366 0.145979881287
131 131 0 -25.9771167222 -19.0935516847 0.153237104416
132 132 0 -26.1079139112 -19.0310031 0.159717082977
133 133 0 -25.9780952819 -19.0264651966 0.161259174347
134 134 0 -26.4319787501 -19.0138944751 0.149662971497
135 135 0 -25.9139683667 -19.0421458547 0.154589176178
136 136 0 -25.914001054 -19.0713001532 0.157308101654
137 137 0 -25.9041019182 -19.0121630313 0.157567977905
138 138 0 -25.8844101396 -19.0361629961 0.147808074951
139 139 0 -25.9904033608 -18.9867389629 0.145788908005
140 140 0 -26.1426528363 -19.0199814895 0.151869058609
141 141 0 -26.4898549826 -18.9810722878 0.156131029129
142 142 0 -27.3243454099 -19.0291125073 0.14572095871
143 143 0 -26.1850584839 -18.9202379504 0.155579090118
144 144 0 -26.1473834376 -18.9889422397 0.150483846664
145 145 0 -26.3565055805 -19.0258429562 0.15690612793
146 146 0 -26.0447540046 -18.9850523932 0.156018018723
147 147 0 -25.8316949625 -18.8232030745 0.154131174088
148 148 0 -26.0360510372 -19.0183200044 0.149935007095
149 149 0 -25.9187531274 -18.9412936046 0.145153045654
150 150 0 -25.9727786687 -18.9706750441 0.151980876923
151 151 0 -26.0760127643 -18.880966309 0.161420106888
152 152 0 -25.9799537886 -18.9549536596 0.159843921661
153 153 0 -26.0304054547 -18.8167509866 0.156989812851
154 154 0 -25.8551894586 -18.8826147638 0.161752939224
155 155 0 -26.0993728523 -18.9455387917 0.159867048264
156 156 0 -25.8500201636 -18.9245699382 0.155264854431
157 157 0 -26.0404941263 -18.8595170519 0.159964084625
158 158 0 -25.9085917976 -18.8001381965 0.173300027847
159 159 0 -25.8827827651 -18.7696452716 0.155111074448
160 160 0 -26.1657627529 -18.8051767999 0.157185792923
161 161 0 -25.8845765024 -18.848676445 0.152564048767
162 162 0 -25.8013854825 -18.7454168633 0.145567178726
163 163 0 -25.8736590134 -18.8669651657 0.149855852127
164 164 0 -25.8623307503 -18.8019621592 0.154865980148
165 165 0 -25.8813503078 -18.8537891352 0.149211883545
166 166 0 -25.9193887148 -18.8682516441 0.156288146973
167 167 0 -25.7998706629 -18.7365532902 0.158586025238
168 168 0 -25.7652116179 -18.6792080757 0.158967971802
169 169 0 -25.7983438671 -18.7144912848 0.156831979752
170 170 0 -25.7861694791 -18.7810234046 0.155380964279
171 171 0 -25.7369276956 -18.8298547989 0.151776075363
172 172 0 -25.8084866876 -18.7874866876 0.17392706871
173 173 0 -25.7961185246 -18.7496893822 0.161998033524
174 174 0 -25.8846414866 -18.7137820902 0.154706954956
175 175 0 -25.892504529 -18.7351609222 0.159223079681
176 176 0 -25.8014633737 -18.7906743821 0.156590938568
177 177 0 -25.8330861389 -18.7600975536 0.14653301239
178 178 0 -25.9436596693 -18.6839474689 0.160191059113
179 179 0 -25.7896410952 -18.7262345004 0.14673781395
180 180 0 -25.857996931 -18.7561545366 0.16112112999
181 181 0 -25.9888353088 -18.7343370929 0.146867990494
182 182 0 -25.8377559079 -18.6813295385 0.1602871418
183 183 0 -25.7577946539 -18.6544035115 0.149194955826
184 184 0 -25.7513484579 -18.8096189297 0.156932830811
185 185 0 -25.9042854266 -18.7086774411 0.144976139069
186 186 0 -25.8662226329 -18.6900968454 0.158447027206
187 187 0 -25.675571907 -18.7214539174 0.144460916519
188 188 0 -25.8957783252 -18.7683574257 0.148216962814
189 189 0 -25.7436555136 -18.6448728573 0.155378103256
190 190 0 -25.6689154848 -18.6874577153 0.157003164291
191 191 0 -25.8568602513 -18.6845128121 0.151429891586
192 192 0 -25.75129016 -18.6913535262 0.154086828232
193 193 0 -25.9884236088 -18.681284625 0.167938947678
194 194 0 -25.8813665666 -18.7263093644 0.160511016846
195 195 0 -25.6764695895 -18.6799407814 0.152638196945
196 196 0 -25.7366774133 -18.6469207962 0.159940004349
197 197 0 -25.724595318 -18.6431811128 0.156528949738
198 198 0 -26.0995993032 -18.6449633526 0.143367052078
199 199 0 -26.011923999 -18.6082963205 0.156382799149
200 200 0 -25.7523153834 -18.6164006979 0.151095151901
201 201 0 -25.9878256826 -18.7418547821 0.155372142792
202 202 0 -25.6474631224 -18.6484445612 0.159689903259
203 203 0 -25.6586184577 -18.6442039513 0.162749052048
204 204 0 -25.9521766828 -18.5578538822 0.149387121201
205 205 0 -25.7013944518 -18.5990094044 0.155112028122
206 206 0 -25.7215177883 -18.6132446127 0.146922111511
207 207 0 -25.7150236963 -18.5797205284 0.158116817474
208 208 0 -25.6501748869 -18.5593162301 0.164659976959
209 209 0 -25.7304470034 -18.599767834 0.152862787247
210 210 0 -25.8657828981 -18.5942395149 0.152809143066
211 211 0 -25.6384277489 -18.5964662174 0.158493041992
212 212 0 -25.6369067556 -18.5888444174 0.142660140991
213 213 0 -25.7613469886 -18.611924169 0.158066987991
214 214 0 -25.7768908688 -18.5827383359 0.156653165817
215 215 0 -25.7070836798 -18.5854211901 0.160445213318
216 216 0 -25.6845049587 -18.4695961617 0.149718046188
217 217 0 -25.6906351904 -18.5000539512 0.155731916428
218 218 0 -25.8459356692 -18.6005693714 0.165909051895
219 219 0 -25.6931770538 -18.5976395289 0.157189130783
220 220 0 -25.6785412541 -18.4824664356 0.151767969131
221 221 0 -25.7195688585 -18.4769604808 0.154096126556
222 222 0 -25.6073357551 -18.5487473294 0.152489900589
223 223 0 -25.8722113413 -18.5731692395 0.154296875
224 224 0 -25.6469700166 -18.4120645764 0.156255960464
225 225 0 -25.5967964139 -18.5351857766 0.144707918167
226 226 0 -25.720274249 -18.5300527425 0.152845144272
227 227 0 -25.6527219827 -18.5515216928 0.157047986984
228 228 0 -25.8025444267 -18.5478744331 0.153470039368
229 229 0 -25.6634567514 -18.5283513352 0.142196893692
230 230 0 -25.607547487 -18.4823681885 0.159389972687
231 231 0 -25.7206747045 -18.5279128239 0.141829967499
232 232 0 -25.5508235392 -18.4839798665 0.155886173248
233 233 0 -25.6779700035 -18.5060565676 0.16021323204
234 234 0 -25.5938719408 -18.5169694584 0.157696962357
235 235 0 -25.582741336 -18.4285472003 0.157631158829
236 236 0 -25.8522815174 -18.557476483 0.150460958481
237 237 0 -25.612680735 -18.5677876903 0.152231931686
238 238 0 -25.6179078862 -18.5319537091 0.150194883347
239 239 0 -25.9244217273 -18.453658143 0.1591360569
240 240 0 -25.6096865971 -18.5041898494 0.143906831741
241 241 0 -25.6717194311 -18.4790905114 0.160450935364
242 242 0 -25.460434653 -18.5125742339 0.152828931808
243 243 0 -25.7315474067 -18.4697804859 0.151780128479
244 244 0 -25.6039408409 -18.4786507911 0.152818918228
245 245 0 -25.5615748087 -18.4542692474 0.154531002045
246 246 0 -25.6693979348 -18.4353852079 0.158362865448
247 247 0 -25.8002219202 -18.3949539924 0.153141975403
248 248 0 -25.6325851777 -18.3772250231 0.148727893829


==> figures/latest.pcd.v0.txt <==
0 0 0 -44.2496783709 -44.2579244818 6.79492950439e-05
1 1 0 -31.0039552631 -28.7906298135 0.154981136322
2 2 0 -30.336322662 -27.6373803117 0.156873226166
3 3 0 -32.6216887709 -26.4938142681 0.153056144714
4 4 0 -30.3922374054 -25.7726632654 0.152073860168
5 5 0 -30.4404767914 -25.6948364154 0.146291971207
6 6 0 -28.7331949003 -25.1510825628 0.154000997543
7 7 0 -28.4436016379 -24.6723297861 0.15348315239
8 8 0 -28.4694768269 -24.4488132563 0.15035200119
9 9 0 -28.5261689276 -24.2440420962 0.156975984573
10 10 0 -28.4052718903 -23.9884578078 0.150011062622
11 11 0 -27.9717987206 -23.596369797 0.149752140045
12 12 0 -28.4528563112 -23.3624616089 0.151896953583
13 13 0 -27.9003869006 -23.1684802219 0.144675016403
14 14 0 -28.6693351922 -22.9873722248 0.144181966782
15 15 0 -27.7998825086 -22.7568136342 0.150012016296
16 16 0 -27.6552486344 -22.6264055047 0.155980110168
17 17 0 -27.7430836352 -22.6188472763 0.153387069702
18 18 0 -28.0505576518 -22.5054101123 0.152406930923
19 19 0 -27.6106822929 -22.3599593815 0.155012845993
20 20 0 -27.4236990539 -22.160385655 0.161907911301
21 21 0 -27.5957289581 -22.0402268312 0.157972097397
22 22 0 -27.5982869832 -21.9618074009 0.151416063309
23 23 0 -27.489742369 -21.9611159448 0.151734113693
24 24 0 -27.4917242371 -21.8706878966 0.155912876129
25 25 0 -27.5713479822 -21.7367887734 0.150931119919
26 26 0 -27.3569584666 -21.5447906071 0.144404172897
27 27 0 -27.3341897905 -21.6007597259 0.151695966721
28 28 0 -27.294340625 -21.4953503345 0.157018899918
29 29 0 -27.2481214815 -21.3997390251 0.158593177795
30 30 0 -27.2447491961 -21.4410572192 0.144812107086
31 31 0 -27.304950744 -21.2368826961 0.145358085632
32 32 0 -27.4739863704 -21.1544768418 0.143312931061
33 33 0 -27.3836393053 -21.1920437328 0.162888050079
34 34 0 -27.3267542041 -21.1103894028 0.145885944366
35 35 0 -27.0896862766 -21.003857 0.146185874939
36 36 0 -26.9387769878 -20.9726166701 0.154813051224
37 37 0 -27.3684594485 -20.9405240588 0.164582967758
38 38 0 -27.1313982242 -20.8829714906 0.145764827728
39 39 0 -27.3859674949 -20.909041735 0.150172948837
40 40 0 -27.8380477906 -20.8834139049 0.153453826904
41 41 0 -26.9039659646 -20.7906962247 0.153067111969
42 42 0 -26.7687778916 -20.6570537161 0.145447015762
43 43 0 -26.8536148235 -20.7122980328 0.161232948303
44 44 0 -26.7221968715 -20.6298093893 0.144300937653
45 45 0 -26.7653558616 -20.5978798828 0.145801067352
46 46 0 -26.7118112908 -20.4477983628 0.152880907059
47 47 0 -26.8537118918 -20.4970045434 0.14714217186
48 48 0 -26.6771148593 -20.3533813435 0.150604963303
49 49 0 -26.6349540465 -20.313396814 0.148792982101
50 50 0 -26.9311871319 -20.2705659625 0.152246952057
51 51 0 -26.6585329631 -20.3143002628 0.152579784393
52 52 0 -26.8529300076 -20.3899284623 0.150333881378
53 53 0 -26.7109891561 -20.1770368492 0.16423201561
54 54 0 -26.7343299513 -20.2576177944 0.151391029358
55 55 0 -26.615609228 -20.2322934236 0.15022611618
56 56 0 -26.6578044959 -20.2053797458 0.144123077393
57 57 0 -26.964108351 -20.2445206202 0.152456998825
58 58 0 -26.6041666965 -20.1860204319 0.151556968689
59 59 0 -26.5813078707 -20.0664172705 0.158632040024
60 60 0 -26.6168708279 -20.0834085917 0.148288011551
61 61 0 -26.6600728485 -19.996162822 0.145274877548
62 62 0 -26.4527311394 -19.9898073903 0.158111095428
63 63 0 -26.8911967964 -20.0544650116 0.153481006622
64 64 0 -26.4448961659 -20.0222451025 0.156042098999
65 65 0 -26.6030581156 -20.0044516321 0.153471946716
66 66 0 -26.4472142842 -19.9444338064 0.154282093048
67 67 0 -26.594516197 -19.8868584139 0.148180961609
68 68 0 -26.3436661465 -19.8286822705 0.15345788002
69 69 0 -26.3689319585 -19.8549202568 0.153527021408
70 70 0 -26.2760340114 -19.7835905556 0.153844118118
71 71 0 -26.4973958621 -19.8284485415 0.142787218094
72 72 0 -26.4667993149 -19.7863315766 0.148895025253
73 73 0 -26.3592967978 -19.7621022417 0.147272109985
74 74 0 -26.5421413918 -19.8809045468 0.150952100754
75 75 0 -26.3649623156 -19.6858247147 0.148366928101
76 76 0 -26.8177060351 -19.8226340917 0.155359983444
77 77 0 -26.4042162593 -19.6702213501 0.145703077316
78 78 0 -26.3993156723 -19.7231843121 0.145250797272
79 79 0 -26.43610828 -19.7696276563 0.146615028381
80 80 0 -26.371493382 -19.6198502944 0.15100312233
81 81 0 -26.2968875445 -19.6289914552 0.15794801712
82 82 0 -26.285253012 -19.5991048893 0.15990281105
83 83 0 -26.8167762333 -19.6238476322 0.150218009949
84 84 0 -26.4002946133 -19.5892728898 0.152884960175
85 85 0 -26.5429684094 -19.5792184116 0.150941848755
86 86 0 -26.2945825446 -19.6005398546 0.157388925552
87 87 0 -26.2403015625 -19.5736016341 0.162673950195
88 88 0 -26.452842045 -19.5259719743 0.151731014252
89 89 0 -26.2574784593 -19.5890931029 0.149151086807
90 90 0 -26.2621253465 -19.5381577874 0.151103019714
91 91 0 -26.3061819301 -19.4402058434 0.142513036728
92 92 0 -26.2214577366 -19.4637034807 0.152023792267
93 93 0 -26.1721217743 -19.5138643719 0.158892869949
94 94 0 -26.2047352295 -19.4426703481 0.146559000015
95 95 0 -26.2935495482 -19.4770375486 0.144501924515
96 96 0 -26.1743389588 -19.402831177 0.153194904327
97 97 0 -26.4368230009 -19.4287515846 0.156492948532
98 98 0 -26.1432283729 -19.4314651202 0.149077892303
99 99 0 -26.1025156554 -19.4113315134 0.153985023499
100 100 0 -26.2223395663 -19.4100919806 0.156721830368
101 101 0 -26.211548481 -19.3693556247 0.14945101738
102 102 0 -26.2232615285 -19.3684746898 0.158494949341
103 103 0 -26.0749124725 -19.3777017821 0.16627407074
104 104 0 -26.1890278394 -19.3195450261 0.154214859009
105 105 0 -26.1233270032 -19.313577669 0.156363964081
106 106 0 -26.3718162213 -19.315626862 0.151433944702
107 107 0 -26.1519870464 -19.3000162481 0.160139799118
108 108 0 -26.0914633315 -19.3042291966 0.161330938339
109 109 0 -26.1608758795 -19.2290061995 0.156867027283
110 110 0 -26.4440587893 -19.3098679714 0.157083034515


==> figures/latest.var-rbm.5steps.txt <==
0 0 0 inf -44.2579244818 -44.2599726973 -44.2503073709 5.41210174561e-05
1 71 10 -31.9730974357 -29.889768711 -30.882006594 -34.1620590466 5.87849211693
2 142 10 -30.0729788948 -26.0018292567 -29.7066890252 -30.335010437 6.67674207687
3 213 10 -29.3338010287 -25.1817343201 -28.6855972243 -28.9380242204 10.065100193
4 284 10 -28.9559322594 -24.5813273941 -28.5829808571 -28.5289473265 11.3876440525
5 355 10 -28.4147713185 -24.0982280014 -28.0404937256 -28.4001413021 11.4729340076
6 426 10 -28.1589987584 -23.5975970657 -28.059969885 -28.0197397231 7.89870095253
7 497 10 -27.6842573976 -23.2386354715 -27.9601105827 -27.8938389805 9.94594097137
8 568 10 -28.1654388632 -23.1146628515 -27.6945863772 -27.8516337439 11.5466279984
9 639 10 -27.7143163266 -22.89086871 -27.5713649266 -27.6732010067 7.4994289875
10 710 10 -27.797056697 -22.3328797581 -27.5071787282 -27.5122247355 8.22993588448
11 781 10 -27.6418386422 -22.2430419978 -27.560185843 -27.5772234362 11.6603579521
12 852 10 -27.2005336005 -22.0420284367 -27.4646229905 -27.451305723 7.29640388489
13 923 10 -27.4758205106 -21.7817320311 -27.3483171588 -27.3193085402 9.47535395622
14 994 10 -27.3314401686 -21.7060999213 -27.026421131 -27.2731916216 9.32595491409
15 1065 10 -27.3275387271 -21.485199071 -27.1371891605 -27.2281893991 8.45059108734
16 1136 10 -27.4248535935 -21.4072676661 -27.1192082033 -27.2173392499 10.5586128235
17 1207 10 -27.0390045478 -21.2567693366 -27.0922970581 -27.1416025975 7.69221782684
18 1278 10 -27.3526612664 -21.109588966 -27.014552392 -27.0622576158 10.9536030293
19 1349 10 -27.1801008958 -21.1213346102 -27.169847972 -27.1626931965 7.13448095322
20 1420 10 -27.3416435747 -20.8962458544 -27.1944666788 -27.0009865828 9.89861297607
21 1491 10 -26.9100684214 -20.7831255319 -26.9560371395 -26.9348957378 11.1988360882
22 1562 10 -26.9396754366 -20.7234840372 -26.7021169157 -26.936974178 8.02258014679
23 1633 10 -26.8696989125 -20.5148059147 -27.0230699033 -26.8330689258 8.3976290226
24 1704 10 -27.2457199034 -20.6217581047 -26.463496599 -26.7520865301 10.3287930489
25 1775 10 -26.9588542714 -20.4690602811 -26.9411617761 -26.8075072986 7.60764908791
26 1846 10 -26.7407925768 -20.3454822335 -27.6178023117 -26.787323359 8.55685305595
27 1917 10 -26.8326561758 -20.2315997157 -26.5269450407 -26.7092290576 10.2469120026
28 1988 10 -26.7645522072 -20.1565893645 -26.4387547625 -26.7553267004 8.52713918686
29 2059 10 -26.8133265162 -20.1329003971 -26.5595796623 -26.5777526206 12.4265639782
30 2130 10 -26.5332311136 -19.9154077948 -27.0974301353 -26.6777797998 7.89107394218
31 2201 10 -26.8330868135 -19.9795948559 -26.519938408 -26.6115321079 10.0337519646
32 2272 10 -26.6465176337 -19.8811609371 -26.5991116618 -26.5947611942 8.65129208565
33 2343 10 -26.6578932127 -19.8806567514 -26.4578216549 -26.592078219 11.0809838772
34 2414 10 -26.7295548677 -19.8948624203 -26.4352475819 -26.6080468455 8.34327793121
35 2485 10 -26.64366902 -19.6905147055 -26.4865332316 -26.4750941335 8.82455515862
36 2556 10 -26.5866076186 -19.6322563597 -26.5003761203 -26.4609692638 11.8344228268
37 2627 10 -26.6757702923 -19.5520082468 -26.142944597 -26.4663148992 10.8463151455
38 2698 10 -26.801790302 -19.4939554114 -26.6946227884 -26.3907259012 9.92464089394
39 2769 10 -26.3677341642 -19.3851622374 -27.3377874397 -26.3439707595 7.37385892868
40 2840 10 -26.1762870439 -19.3820863428 -26.2638226534 -26.3795353478 7.10553503036
41 2911 10 -26.2788081074 -19.3085243595 -25.9010601135 -26.4095482982 8.22226595879
42 2982 10 -26.2517373285 -19.3504939435 -26.5149809841 -26.4508431571 11.005398035
43 3053 10 -26.1462900601 -19.2299360162 -26.1170075794 -26.3372833233 6.75767087936
44 3124 10 -26.3128182496 -19.247379791 -26.4741129741 -26.3072286058 11.1207029819
45 3195 10 -26.7644054811 -19.2713636006 -26.4154856276 -26.571188972 8.50145101547
46 3266 10 -26.4988433143 -19.2588352183 -26.1706812945 -26.3658838234 6.85976004601
47 3337 10 -26.4020562841 -19.0278351376 -25.911908725 -26.2760284961 10.7090370655
48 3408 10 -26.4675561624 -19.053507834 -25.9825847488 -26.1899290094 9.99062085152
49 3479 10 -26.1928837893 -19.0298120587 -26.2244192254 -26.2710655633 8.99038505554
50 3550 10 -26.1915317756 -18.990270862 -25.9615433258 -26.4141844149 10.914304018
51 3621 10 -26.1602268685 -19.0348573122 -25.545928559 -26.4366790491 8.19228506088
52 3692 10 -26.0707887792 -19.0143191052 -26.1206675201 -26.1528664838 7.14625287056
53 3763 10 -26.1695988921 -18.842339671 -26.0230418481 -26.0670833637 8.77329492569
54 3834 10 -26.2771886196 -18.9033041698 -26.051454897 -26.0868452823 9.92274093628
55 3905 10 -25.8902907049 -18.8473185815 -25.6573373746 -26.0292645608 9.45803785324
56 3976 10 -26.0795882368 -18.8596611725 -26.4655118948 -26.0901796246 6.7244451046
57 4047 10 -26.3456252666 -18.8211707054 -26.0493862921 -26.2285745602 10.3670489788
58 4118 10 -25.879080748 -18.7983257924 -25.6949328025 -25.8982336359 10.7507119179
59 4189 10 -26.1917115769 -18.8440367731 -25.5267293791 -26.0069666616 8.18991208076
60 4260 10 -26.3087504218 -18.6873128941 -26.4248593041 -26.0467505043 9.40177321434
61 4331 10 -25.9317949005 -18.750672088 -25.670018274 -26.2081316089 6.19707798958
62 4402 10 -26.0118227903 -18.7468935988 -26.1386607566 -25.9844459898 8.2436439991
63 4473 10 -26.0728693046 -18.6571250832 -25.9141409579 -25.9830719681 8.49437093735
64 4544 10 -26.0056615191 -18.7407274859 -25.5209874105 -26.0221022566 11.2859311104
65 4615 10 -25.9458899018 -18.6731667856 -26.1287815942 -26.2265607028 5.78434705734
66 4686 10 -25.7147220199 -18.5724469858 -25.6043366233 -25.5690808968 10.5090868473
67 4757 10 -26.1139768444 -18.5010580099 -25.7937255641 -25.8018673411 9.90712404251
68 4828 10 -25.9490475861 -18.5546215883 -25.6435368133 -26.1975944977 8.31227111816
69 4899 10 -25.8743957452 -18.5835789784 -26.0076817491 -25.9954006356 6.81681704521
70 4970 10 -25.9614309166 -18.4815809523 -25.8741733093 -25.8826379429 10.0092740059
71 5041 10 -25.7978715188 -18.5290000561 -26.3861272958 -25.9907805804 7.24919486046
72 5112 10 -25.786765867 -18.5941581055 -25.8973431325 -26.0574317309 9.22831606865
73 5183 10 -25.6911214695 -18.4875298388 -25.8692443352 -25.8633612258 6.60640287399
74 5254 10 -25.8109499082 -18.5282099129 -25.9389955842 -26.1251102333 8.05252599716
75 5325 10 -26.5571985383 -18.4829171108 -25.6949368857 -25.8473861301 4.91431879997
76 5396 10 -25.7809748477 -18.4877564387 -25.9507865249 -25.9681296883 5.36830186844
77 5467 10 -26.18450636 -18.4158775742 -25.7770945481 -26.1261583681 5.73855090141
78 5538 10 -25.7956038564 -18.353020275 -25.6863150805 -26.1027549297 5.37271118164
79 5609 10 -25.7722806857 -18.381277688 -27.4820843927 -25.6869868672 5.1021258831
80 5680 10 -25.9521956324 -18.3920022451 -26.9124161888 -25.7853966342 5.01833891869
81 5751 10 -25.7136639329 -18.3165778412 -26.0001727902 -25.7461281602 5.21753191948
82 5822 10 -25.5552730742 -18.3365948291 -25.5085972625 -26.1346170283 5.07120013237
83 5893 10 -25.5500657089 -18.3748313449 -25.725631688 -25.829534187 5.36524391174
84 5964 10 -25.8539728094 -18.2933837915 -25.5203073176 -26.0185314442 5.02956104279
85 6035 10 -25.5423012665 -18.3158268463 -25.3527215727 -25.5996102493 5.50524616241
86 6106 10 -25.5326546864 -18.239488102 -25.8316895336 -25.8569811275 5.19666600227
87 6177 10 -25.4778065758 -18.2502223229 -25.0919326794 -25.841260618 4.85821580887
88 6248 10 -25.3850583646 -18.1916762316 -25.9720109577 -25.6419284775 5.59514498711
89 6319 10 -25.7350803451 -18.2499497658 -25.6907680287 -25.9711892444 5.17571496964
90 6390 10 -25.6281983552 -18.2643935011 -25.5012234146 -25.8938833972 5.30111384392
91 6461 10 -25.3713235174 -18.1978305375 -25.2931059488 -25.6525092725 5.22764515877
92 6532 10 -25.4543828057 -18.2279969617 -25.1323707333 -25.8654215286 5.21219396591
93 6603 10 -26.0084422995 -18.1694065221 -25.428372567 -25.6767717727 4.98583102226
94 6674 10 -25.8891838029 -18.204900496 -25.2957416539 -25.4557911974 5.69692111015
95 6745 10 -25.5575105751 -18.1536331278 -25.1527546756 -25.8052722939 5.16551184654
96 6816 10 -25.6318524651 -18.1881358775 -26.1404208389 -25.7418111709 5.18164801598
97 6887 10 -25.7745915057 -18.2136542773 -25.6173181635 -25.5383594319 5.04489207268
98 6958 10 -26.2328446021 -18.1850965699 -25.6895799699 -25.56740624 4.80130600929
99 7029 10 -25.769087666 -18.204691766 -25.2776686257 -25.7042868084 5.22903084755
100 7100 10 -25.5996688727 -18.2680010956 -25.0945294923 -25.7911494516 5.01655888557
101 7171 10 -25.5944455267 -18.2390703971 -25.5767079545 -25.7261300315 5.24744987488
102 7242 10 -25.4283100642 -18.1851630826 -25.2079575172 -25.5347265412 5.13509583473
103 7313 10 -25.7819607095 -18.2514908334 -26.0559961958 -25.9496739843 5.2644970417
104 7384 10 -26.3782372864 -18.1164919795 -25.5231640107 -25.6813110836 5.45496797562
105 7455 10 -25.4107413042 -18.2195023731 -25.9701086669 -25.9762356758 5.59547996521
106 7526 10 -25.4787370286 -18.1364047503 -25.4763949174 -26.1055316175 5.38548803329
107 7597 10 -25.580785605 -18.1618994052 -25.2007919815 -26.2022914694 5.03120803833
108 7668 10 -25.384962746 -18.1689883233 -25.2446697459 -25.9021310232 5.4514541626
109 7739 10 -25.5645791996 -18.158660004 -25.4697348576 -25.6263194595 5.22187685966
110 7810 10 -25.8379199303 -18.1326665109 -26.1222834446 -26.8431749857 5.0364780426
111 7881 10 -25.3209517689 -18.0818565667 -25.568264383 -25.799127417 5.20949697495
112 7952 10 -25.8748617059 -18.0459813039 -26.1293904552 -25.902363252 5.06841611862
113 8023 10 -25.449648357 -18.0730764422 -24.8607211239 -25.8062766291 5.28009581566
114 8094 10 -25.6988815082 -18.0913117934 -25.2552481164 -25.4341672492 5.61485409737
115 8165 10 -25.2856814163 -18.0779000566 -25.272101045 -25.6285767329 5.11089920998
116 8236 10 -25.5877128975 -18.1455008744 -25.5393353629 -26.0687527137 5.13312387466
117 8307 10 -27.0811331671 -18.046232896 -25.5332755743 -26.5652955846 5.12737393379
118 8378 10 -25.4012446159 -18.0698448862 -25.3898767011 -25.8255613369 5.19949293137
119 8449 10 -25.5424443286 -18.1019412774 -24.7197134744 -25.7356388735 4.9756629467
120 8520 10 -25.7235837468 -18.0668373593 -25.2720479582 -25.4684482632 4.76778483391
121 8591 10 -25.5663652097 -17.9857010481 -25.5689808977 -25.8418834585 5.17839384079
122 8662 10 -26.5716212837 -17.9908820549 -25.2369976483 -25.677350647 5.15415811539
123 8733 10 -26.387667886 -18.135032576 -26.1353171537 -27.4869781809 4.81839203835


==> figures/latest.var-rbm.txt <==
0 0 0 inf -44.2579244818 -44.2743637773 -44.2499982547 7.91549682617e-05
1 71 20 -34.9213709636 -30.1071962362 -31.4088707365 -34.1791452762 21.9573922157
2 142 20 -30.5868125661 -26.034909803 -29.6188807584 -30.0388879021 22.7640008926
3 213 20 -29.5336498001 -25.8237003524 -28.9532486164 -29.3533776166 21.6945140362
4 284 20 -28.9812009643 -25.1812884578 -28.6237293843 -28.7387273476 18.3246600628
5 355 20 -28.7557651535 -24.43748194 -28.3267640701 -28.3731422984 19.465775013
6 426 20 -28.2574647003 -23.9158381555 -28.0925252396 -28.1599481749 21.5240709782
7 497 20 -27.9496739296 -23.4469241936 -28.0091531704 -28.0207074375 19.6007549763
8 568 20 -27.7862191689 -23.2127504379 -27.864425763 -27.9500978771 21.4158160686
9 639 20 -27.9279073817 -22.7033500908 -27.5932399553 -27.6459660116 21.3540229797
10 710 20 -27.8240015216 -22.5199296991 -27.6464660367 -27.6178065226 19.7316310406
11 781 20 -27.6822561277 -22.2994041665 -27.4472876872 -27.5478075174 14.5736489296
12 852 20 -27.4006796218 -22.0855001745 -27.4709352531 -27.3818754303 13.9031009674
13 923 20 -27.6122390053 -21.9936151024 -27.2543034639 -27.432651913 16.2715890408
14 994 20 -27.5111789887 -21.7733214819 -27.4678682026 -27.336980667 22.3421359062
15 1065 20 -27.6219385267 -21.573764256 -27.1332365412 -27.2771754255 19.8945851326
16 1136 20 -27.3575678512 -21.478289186 -27.4296169294 -27.2400003066 18.3668878078
17 1207 20 -27.3521322153 -21.2374394809 -26.800082954 -27.1444581308 17.8791058064
18 1278 20 -27.2384855615 -21.1351612796 -27.2121666582 -27.1084788843 17.877177
19 1349 20 -27.2904431575 -21.0173226647 -27.2306086659 -27.0613304543 19.3226809502
20 1420 20 -27.0925839075 -21.0192223116 -26.986393858 -26.9902916988 19.0019710064
21 1491 20 -27.1697237152 -20.7784013046 -26.8136049677 -27.0055465558 18.5147440434
22 1562 20 -26.8838475901 -20.7644467919 -26.6746541619 -26.842391481 19.8245718479
23 1633 20 -26.953684454 -20.588254099 -26.8800966107 -26.9388633371 22.5432829857
24 1704 20 -27.1411789983 -20.4423156804 -26.9834188399 -26.8803850487 15.282930851
25 1775 20 -27.1521071991 -20.3575059857 -26.6479219815 -26.8261841287 18.1986329556
26 1846 20 -26.9789627468 -20.2819243791 -26.5585778567 -26.7152267927 22.257789135
27 1917 20 -26.9990914525 -20.3507233387 -26.7844907753 -26.7875151564 19.0064899921
28 1988 20 -26.8297877578 -20.1453524016 -26.6357722116 -26.6866044356 15.2579350471
29 2059 20 -26.7223382144 -20.1283992734 -26.5007794149 -26.6451407166 10.3309111595
30 2130 20 -26.7907261821 -20.0280695806 -26.6493216801 -26.5047777736 10.4118280411
31 2201 20 -26.5705629445 -19.955495864 -26.4321415227 -26.684687139 10.4208111763
32 2272 20 -26.780225654 -19.8093436321 -26.9912700473 -26.5951634274 10.0913558006
33 2343 20 -26.5362576051 -19.8303348995 -26.4203389588 -26.566387841 10.1974179745
34 2414 20 -26.7629069958 -19.6878955983 -26.4071023386 -26.5178946246 10.5907068253
35 2485 20 -26.4454588772 -19.7419836194 -26.462241834 -26.6170228095 10.5339570045
36 2556 20 -26.8261399835 -19.7133436275 -26.2105697253 -26.4391910201 10.7151451111
37 2627 20 -27.3657782551 -19.6275629688 -26.3461363285 -26.4383334744 10.2849061489
38 2698 20 -26.6347815582 -19.5361549913 -26.2507430767 -26.5275852394 10.5801439285
39 2769 20 -26.3367040762 -19.4239951569 -26.2592696537 -26.3537204695 9.18060302734
40 2840 20 -26.391415861 -19.4127540906 -26.0940657497 -26.4323704725 10.1813671589
41 2911 20 -26.4353658635 -19.4016942698 -25.9915867254 -26.3101717422 10.2709848881
42 2982 20 -26.3785954328 -19.3343280101 -25.7611720009 -26.3490584622 10.0449550152
43 3053 20 -26.3117236735 -19.2321865032 -27.7105913061 -26.270951261 9.81147694588
44 3124 20 -26.4685604481 -19.2553904974 -26.2591243329 -26.3042100121 10.2969229221
45 3195 20 -25.9810926916 -19.2114574301 -26.3669122789 -26.316037711 9.8163189888
46 3266 20 -26.0549423234 -19.0888275854 -26.0499286692 -26.3373385122 10.0222811699
47 3337 20 -26.2481753741 -18.990331052 -25.7661400765 -26.2133898446 10.2878959179
48 3408 20 -26.3273711233 -19.049703938 -26.0872979046 -26.2775539511 10.2420899868
49 3479 20 -26.0229311355 -18.9819389171 -27.2436402143 -26.1381498844 10.2072739601
50 3550 20 -26.2695899794 -18.952418507 -25.9882449397 -26.3131435416 10.6102819443
51 3621 20 -26.9307597002 -18.9185846528 -25.992099738 -26.2454164354 10.3989539146
52 3692 20 -26.4706526151 -18.8691777001 -25.62606412 -26.2293682037 10.2171478271
53 3763 20 -26.7060861445 -18.841990588 -26.3672329461 -26.2405391372 10.1026110649
54 3834 20 -26.1659268239 -18.8032547291 -25.9853918566 -26.1661260538 10.1800470352
55 3905 20 -26.3203977942 -18.8090273531 -25.7917833612 -26.1803808201 10.2954909801
56 3976 20 -26.0251729066 -18.685593126 -26.3421576973 -26.2376129969 10.0262107849
57 4047 20 -25.9726236204 -18.6891878334 -26.3281078587 -26.1705873249 10.2344560623
58 4118 20 -26.0733454321 -18.627747736 -26.1609709395 -26.0882084507 9.80102396011
59 4189 20 -26.0757113781 -18.6866684987 -25.4721068215 -26.1600045652 10.0677990913
60 4260 20 -26.0033215629 -18.6226072167 -25.4954073322 -26.0863767144 10.0486989021
61 4331 20 -25.9991508255 -18.7047655702 -25.374905783 -25.9524906529 10.3368160725
62 4402 20 -25.904421213 -18.5819936499 -25.3612416097 -26.220339142 10.1818401814
63 4473 20 -26.1955943153 -18.5396452942 -25.8534405872 -26.0169593616 10.0910830498
64 4544 20 -25.7325129735 -18.5214326197 -26.3483160544 -26.0842747378 9.86313295364
65 4615 20 -25.828645576 -18.4489812616 -25.8799251935 -26.2027691408 10.4542551041
66 4686 20 -25.9260138942 -18.4757185719 -26.0464798877 -26.0079778032 10.252974987
67 4757 20 -25.8372326428 -18.4083131696 -25.8887906379 -25.9436663676 9.71037697792
68 4828 20 -25.8336794898 -18.5076918557 -25.6189460464 -26.0500905226 10.4565210342
69 4899 20 -25.7814316621 -18.3644696943 -25.6440035123 -25.8839598773 10.2308418751
70 4970 20 -25.7078704945 -18.4719552189 -25.8588715605 -25.9787519841 10.2196640968
71 5041 20 -25.6177910555 -18.3347209934 -25.2443204914 -25.8869080109 10.0942759514
72 5112 20 -25.6409891358 -18.3273352554 -25.882046225 -25.8434509039 9.92952084541
73 5183 20 -25.6979692164 -18.2740672414 -25.3423402914 -25.8553759323 10.2518839836
74 5254 20 -25.8235541307 -18.2726148609 -25.3063533127 -25.9209705142 10.3556621075
75 5325 20 -25.8885327128 -18.3094139019 -25.8982265977 -25.9195704725 10.301420927
76 5396 20 -25.8260124597 -18.2022696237 -25.3085924838 -25.9685271073 10.0991191864
77 5467 20 -26.0187070128 -18.2140414108 -25.7321603615 -25.9784911357 10.472094059
78 5538 20 -25.7055036433 -18.1873732049 -25.6097754193 -25.8645391726 10.0694830418
79 5609 20 -25.8601791734 -18.165829288 -25.5670496686 -25.8695648347 10.2131860256
80 5680 20 -25.6503933083 -18.145967877 -25.1936170628 -26.0181833826 10.2273521423
81 5751 20 -25.4230068671 -18.0896533405 -25.3201403391 -25.7438398615 10.5678188801
82 5822 20 -25.7533390828 -18.0928263189 -25.5120294729 -25.7996031123 9.89603304863
83 5893 20 -25.5601294728 -18.1287590474 -25.6536851737 -25.9374348682 10.1643168926
84 5964 20 -25.6779074593 -18.1605691793 -25.2752519035 -25.6953652742 10.2722578049
85 6035 20 -25.6909558681 -17.9716460878 -25.0925392111 -25.8270159638 10.0053119659
86 6106 20 -25.5966873423 -17.9817785671 -25.2134556838 -25.5472980732 10.3412561417
87 6177 20 -27.1362083631 -18.0221895758 -25.6500421612 -25.951542695 10.8592760563
88 6248 20 -25.3719922362 -18.0388432034 -25.2554307555 -25.8601317954 19.5636029243
89 6319 20 -25.3340453509 -18.0186383425 -24.9231566316 -25.6472601537 17.8754730225
90 6390 20 -25.8577480962 -17.9593174022 -25.1374439111 -25.8227687923 18.6629810333
91 6461 20 -25.5041506493 -17.9863305832 -25.6064269908 -25.6906908714 16.1252219677
92 6532 20 -25.4804710611 -18.0774313396 -26.27686702 -25.7126279646 21.0255789757
93 6603 20 -25.4401453818 -17.9380142571 -24.835903539 -25.8937186317 17.8980140686
94 6674 20 -25.9188051239 -17.9403573821 -25.1438355864 -25.8305761719 16.0492670536
95 6745 20 -25.6200250833 -17.9995850245 -24.7627343342 -25.7121401637 17.575660944
96 6816 20 -25.4363936333 -17.9402245213 -25.3511041285 -25.524435109 17.3276629448
97 6887 20 -25.5404822945 -17.8677531577 -25.7727221284 -25.6091272435 16.3875880241
98 6958 20 -25.4179728184 -17.9473809172 -25.8757006828 -26.1357012853 15.8313810825
99 7029 20 -25.542627406 -17.8861844026 -24.9673307961 -25.7063664781 17.6310100555
100 7100 20 -25.7490962878 -17.9588783164 -25.8258335576 -26.0183317812 15.4980521202
101 7171 20 -25.4749434959 -17.9182814043 -25.5215583694 -26.0546868736 13.6235790253
102 7242 20 -26.2678584641 -17.9150080791 -26.4867758961 -26.2795811156 11.6406030655
103 7313 20 -25.487591794 -17.8771478974 -25.1491192143 -25.7762018593 15.4802360535
104 7384 20 -25.4135690788 -17.8377140001 -25.3246873519 -25.5637468381 17.1236240864
105 7455 20 -26.0985359237 -17.9219123187 -25.2710666412 -25.8162019902 16.2237920761
106 7526 20 -25.3797339357 -17.8411843721 -25.5806982837 -26.2027356618 18.3406779766
107 7597 20 -25.7956983021 -17.8795018032 -25.1341341982 -25.4921086341 14.5999531746
108 7668 20 -25.5661799498 -17.7983342093 -26.443160387 -25.9730348353 21.5294878483
109 7739 20 -25.2809124757 -17.8375232393 -25.7920982557 -25.5333839436 17.6585221291
110 7810 20 -25.829609872 -17.8244264705 -25.2663740362 -25.8681899847 15.8141210079
111 7881 20 -25.6134617835 -17.8646062976 -25.2683125849 -25.9338359431 19.0234279633
112 7952 20 -25.4607303013 -17.8213809376 -24.8798681404 -25.5319767535 17.4824490547
113 8023 20 -25.0630093358 -17.8066688412 -25.7620688656 -25.5382688829 16.674790144
114 8094 20 -25.2328474591 -17.8769496798 -24.3259042112 -25.0786688299 18.9417710304
115 8165 20 -25.4064022031 -17.8146179496 -25.715715188 -25.5274082793 14.7733409405
116 8236 20 -25.445705615 -17.8095505054 -25.6524069936 -25.9116059582 15.0285801888
117 8307 20 -25.7301294785 -17.7921422803 -25.3889145015 -25.9721238315 18.7582139969
118 8378 20 -25.4963944248 -17.8028579592 -25.4404102588 -25.3351495495 17.2066650391
119 8449 20 -25.3216246187 -17.7600743841 -24.5866515031 -25.5017755754 16.8136458397
120 8520 20 -25.2896047046 -17.8222186647 -24.5788568235 -25.6187984954 15.7709541321
121 8591 20 -25.2796093664 -17.8028315911 -25.1296743907 -25.5436355363 16.3414940834
122 8662 20 -25.7381292826 -17.847917855 -24.836853339 -25.578613277 17.8175449371
123 8733 20 -25.5123266332 -17.7511009094 -25.0946110544 -25.7736209231 15.4289250374
124 8804 20 -25.6070158235 -17.8002112966 -25.1948250688 -25.561446829 17.8370549679
125 8875 20 -25.2570887383 -17.7998109256 -25.87671415 -25.1364870887 18.0505199432
126 8946 20 -25.3988432306 -17.817566263 -25.0206949918 -25.7027631479 16.089812994
127 9017 20 -25.3045495113 -17.7742417424 -25.0943912925 -25.7123373168 15.5150740147
128 9088 20 -25.6842849114 -17.8201615793 -25.4060333393 -25.5731070549 17.8431780338
129 9159 20 -25.3892607212 -17.7794768329 -24.9844813086 -26.0537718387 18.5328850746
130 9230 20 -25.6434817009 -17.7426514781 -25.5460436295 -25.7765534063 15.8143060207
131 9301 20 -25.7068859592 -17.7938173161 -24.8644853803 -25.6823975286 14.7838668823
132 9372 20 -25.7055161584 -17.797069632 -24.6724080583 -25.0077650496 18.3793170452


==> figures/out5b.txt <==
0 1 -0.2 -0.2 -0.2 -12.9949697435 -11.8452705581 19.3015697435 18.1518705581 18.1261430605 2.56500274088 18.0761880663 -19.0890091978 -19.0890091978
0 2 -0.2 -0.2 -0.2 -13.342034837 -11.8452705581 19.648634837 18.1518705581 18.1261430605 2.92663463129 18.1059982934 -14.356807257 -16.7229082274
0 3 -0.2 -0.2 -0.2 -12.8140211166 -11.8452705581 19.1206211166 18.1518705581 18.1261430605 2.67823088399 18.0924695903 -20.0236023005 -17.8231395851
0 4 -0.2 -0.2 -0.2 -12.6854128312 -11.8452705581 18.9920128312 18.1518705581 18.1261430605 2.61854258941 18.0650739559 -20.467452941 -18.4842179241
0 5 -0.2 -0.2 -0.2 -12.6284848217 -11.8452705581 18.9350848217 18.1518705581 18.1261430605 2.84641272044 18.0522582608 -20.6862090936 -18.924616158
0 6 -0.2 -0.2 -0.2 -12.6586910695 -11.8452705581 18.9652910695 18.1518705581 18.1261430605 2.69743394021 18.0473065944 -22.0075831228 -19.4384439855
0 7 -0.2 -0.2 -0.2 -13.2485316445 -11.8452705581 19.5551316445 18.1518705581 18.1261430605 2.9606336051 18.0609251112 -13.9775608832 -18.658317828
0 8 -0.2 -0.2 -0.2 -13.6059085101 -11.8452705581 19.9125085101 18.1518705581 18.1261430605 2.67147278816 18.1185786947 -14.8252561527 -18.1791851186
0 9 -0.2 -0.2 -0.2 -13.1039305008 -11.8452705581 19.4105305008 18.1518705581 18.1261430605 2.71305118948 18.1150446257 -15.2709675136 -17.8560498291
0 10 -0.2 -0.2 -0.2 -12.4737086958 -11.8452705581 18.7803086958 18.1518705581 18.1261430605 2.82197707616 18.096541431 -19.4932108637 -18.0197659326
1 1 -0.380197659326 -0.290098829663 -0.218019765933 -11.5052199 -8.53146500884 23.473630356 20.4998754649 20.1644494958 10.9143598567 20.7107832884 -5.89497145297 -5.89497145297
1 2 -0.380197659326 -0.290098829663 -0.218019765933 -10.2910429978 -8.53146500884 22.2594534538 20.4998754649 20.1644494958 11.1278038751 20.5183726305 -13.917259746 -9.90611559951
1 3 -0.380197659326 -0.290098829663 -0.218019765933 -9.68769786351 -8.53146500884 21.6561083195 20.4998754649 20.1644494958 11.1359112627 20.3605843521 -14.4790800288 -11.4304370759
1 4 -0.380197659326 -0.290098829663 -0.218019765933 -10.3600920316 -8.53146500884 22.3285024876 20.4998754649 20.1644494958 11.4259243232 20.3211469865 -8.36071256472 -10.6630059481
1 5 -0.380197659326 -0.290098829663 -0.218019765933 -10.1305639518 -8.53146500884 22.0989744078 20.4998754649 20.1644494958 10.8446743657 20.3208553258 -14.9111880108 -11.5126423607
1 6 -0.380197659326 -0.290098829663 -0.218019765933 -10.0854127747 -8.53146500884 22.0538232307 20.4998754649 20.1644494958 11.1364890087 20.3049814915 -11.46495521 -11.5046945022
1 7 -0.380197659326 -0.290098829663 -0.218019765933 -10.0012371982 -8.53146500884 21.9696476542 20.4998754649 20.1644494958 10.8920905918 20.2748070578 -12.6860912006 -11.6734654591
1 8 -0.380197659326 -0.290098829663 -0.218019765933 -10.7440537695 -8.53146500884 22.7124642255 20.4998754649 20.1644494958 11.1742648473 20.307861563 -11.5756372894 -11.6612369379
1 9 -0.380197659326 -0.290098829663 -0.218019765933 -9.4517846122 -8.53146500884 21.4201950682 20.4998754649 20.1644494958 11.080647155 20.2678721172 -17.5310438038 -12.3134377008
1 10 -0.380197659326 -0.290098829663 -0.218019765933 -10.2304676639 -8.53146500884 22.19887812 20.4998754649 20.1644494958 11.175770387 20.2614068254 -9.76598468937 -12.0586923997
2 1 -0.500784583323 -0.360327414216 -0.246296247672 -8.03362454626 -7.40416282275 23.7908761543 23.1614144308 22.4801023592 17.6509694914 21.6125433249 -15.1378089368 -15.1378089368
2 2 -0.500784583323 -0.360327414216 -0.246296247672 -9.06704381423 -7.40416282275 24.8242954222 23.1614144308 22.4801023592 17.6697729863 21.9979894462 -11.8449292021 -13.4913690694
2 3 -0.500784583323 -0.360327414216 -0.246296247672 -7.62365375013 -7.40416282275 23.3809053581 23.1614144308 22.4801023592 17.7627675488 21.8642441522 -14.4972608803 -13.8266663397
2 4 -0.500784583323 -0.360327414216 -0.246296247672 -8.1807193123 -7.40416282275 23.9379709203 23.1614144308 22.4801023592 17.7394766276 21.8083324704 -13.3858915238 -13.7164726357
2 5 -0.500784583323 -0.360327414216 -0.246296247672 -8.43137385002 -7.40416282275 24.188625458 23.1614144308 22.4801023592 17.81351727 21.8490820526 -11.2965494738 -13.2324880033
2 6 -0.500784583323 -0.360327414216 -0.246296247672 -9.96481969626 -7.40416282275 25.7220713043 23.1614144308 22.4801023592 17.7755922375 22.1605865919 -10.1324482603 -12.7158147128
2 7 -0.500784583323 -0.360327414216 -0.246296247672 -8.86989430596 -7.40416282275 24.627145914 23.1614144308 22.4801023592 17.7682023165 22.16311113 -13.5188257349 -12.8305305731
2 8 -0.500784583323 -0.360327414216 -0.246296247672 -7.90116190306 -7.40416282275 23.6584135111 23.1614144308 22.4801023592 17.6531442833 22.1188279007 -14.3035206763 -13.014654336
2 9 -0.500784583323 -0.360327414216 -0.246296247672 -8.7357551907 -7.40416282275 24.4930067987 23.1614144308 22.4801023592 17.7558064303 22.1264457403 -13.4533229935 -13.063395298
2 10 -0.500784583323 -0.360327414216 -0.246296247672 -8.43447412457 -7.40416282275 24.1917257326 23.1614144308 22.4801023592 17.6714708403 22.1298258995 -11.6560284905 -12.9226586172
3 1 -0.630011169495 -0.427748353036 -0.284667739854 -8.48311344032 -7.21015040003 28.3006643858 27.0277013456 26.4356942726 23.9275761105 25.7205709101 -9.26793316881 -9.26793316881
3 2 -0.630011169495 -0.427748353036 -0.284667739854 -7.21830726719 -7.21015040003 27.0358582127 27.0277013456 26.4356942726 23.9829399569 25.3186678401 -11.373563556 -10.3207483624
3 3 -0.630011169495 -0.427748353036 -0.284667739854 -6.58788907026 -7.21015040003 26.4054400158 27.0277013456 26.4356942726 24.0383893945 25.0442113989 -10.6114612742 -10.4176526664
3 4 -0.630011169495 -0.427748353036 -0.284667739854 -6.33480068674 -7.21015040003 26.1523516323 27.0277013456 26.4356942726 24.0581307534 24.8742982932 -13.6310286553 -11.2209966636
3 5 -0.630011169495 -0.427748353036 -0.284667739854 -7.7735544027 -7.21015040003 27.5911053482 27.0277013456 26.4356942726 23.9901202036 24.8859622117 -9.79384144705 -10.9355656203
3 6 -0.630011169495 -0.427748353036 -0.284667739854 -10.286730394 -7.21015040003 30.1042813395 27.0277013456 26.4356942726 23.9954097299 25.6236860256 -5.21195668364 -9.98163079752
3 7 -0.630011169495 -0.427748353036 -0.284667739854 -7.13854995516 -7.21015040003 26.9561009007 27.0277013456 26.4356942726 23.9840979382 25.5203478348 -11.5180700542 -10.2011221199
3 8 -0.630011169495 -0.427748353036 -0.284667739854 -7.42022578905 -7.21015040003 27.2377767346 27.0277013456 26.4356942726 23.8853037403 25.4524667085 -11.3241738531 -10.3415035865
3 9 -0.630011169495 -0.427748353036 -0.284667739854 -10.1988626429 -7.21015040003 30.0164135885 27.0277013456 26.4356942726 23.9287484907 25.6979745159 -1.44804157436 -9.35334114074
3 10 -0.630011169495 -0.427748353036 -0.284667739854 -8.66316600634 -7.21015040003 28.4807169519 27.0277013456 26.4356942726 24.0362986067 25.6677379065 -5.3918966938 -8.95719669605
4 1 -0.719583136455 -0.48611530972 -0.328159279514 -5.32095315957 -7.51664955165 27.952855307 30.1485516991 29.6181779825 27.9831863926 25.7082553333 -12.5027296852 -12.5027296852
4 2 -0.719583136455 -0.48611530972 -0.328159279514 -7.9929287576 -7.51664955165 30.624830905 30.1485516991 29.6181779825 28.042062776 26.9380729765 -7.24784722471 -9.87528845494
4 3 -0.719583136455 -0.48611530972 -0.328159279514 -9.96786627435 -7.51664955165 32.5997684218 30.1485516991 29.6181779825 28.0501922355 28.3719416584 -3.18983670592 -7.6468045386
4 4 -0.719583136455 -0.48611530972 -0.328159279514 -9.95890249131 -7.51664955165 32.5908046387 30.1485516991 29.6181779825 27.945240895 28.6814492603 -5.56802382193 -7.12710935943
4 5 -0.719583136455 -0.48611530972 -0.328159279514 -9.16915353398 -7.51664955165 31.8010556814 30.1485516991 29.6181779825 28.006868841 28.6753480014 -5.60483251613 -6.82265399077
4 6 -0.719583136455 -0.48611530972 -0.328159279514 -4.83897360013 -7.51664955165 27.4708757476 30.1485516991 29.6181779825 27.9333564255 28.498922304 -11.6784641264 -7.63195568005
4 7 -0.719583136455 -0.48611530972 -0.328159279514 -5.66009777848 -7.51664955165 28.2919999259 30.1485516991 29.6181779825 27.936672949 28.3557570827 -10.0491688799 -7.97727185146
4 8 -0.719583136455 -0.48611530972 -0.328159279514 -9.27527708853 -7.51664955165 31.907179236 30.1485516991 29.6181779825 27.9607527377 28.411687114 -5.53358687298 -7.67181122915
4 9 -0.719583136455 -0.48611530972 -0.328159279514 -6.55338255192 -7.51664955165 29.1852846993 30.1485516991 29.6181779825 27.9590823418 28.3192839332 -10.5176036002 -7.98801038149
4 10 -0.719583136455 -0.48611530972 -0.328159279514 -6.23195372744 -7.51664955165 28.8638558749 30.1485516991 29.6181779825 27.9493990835 28.2313256348 -10.8787627194 -8.27708561528
5 1 -0.802353992608 -0.538821756868 -0.375578750823 -5.95410927456 -7.98127109506 31.1866717223 33.2138335428 32.7122968745 31.5388081181 28.6697700115 -9.59928501512 -9.59928501512
5 2 -0.802353992608 -0.538821756868 -0.375578750823 -11.9852288782 -7.98127109506 37.2177913259 33.2138335428 32.7122968745 31.5327216932 33.189338472 0.812596110279 -4.39334445242
5 3 -0.802353992608 -0.538821756868 -0.375578750823 -5.94623051 -7.98127109506 31.1787929577 33.2138335428 32.7122968745 31.543961561 32.788739464 -8.04833750752 -5.61167547079
5 4 -0.802353992608 -0.538821756868 -0.375578750823 -10.1235302571 -7.98127109506 35.3560927049 33.2138335428 32.7122968745 31.5442320921 32.6508672126 0.805300082593 -4.00743158244
5 5 -0.802353992608 -0.538821756868 -0.375578750823 -7.04846786722 -7.98127109506 32.281030315 33.2138335428 32.7122968745 31.5618581206 32.4378171857 -7.80317288864 -4.76657984368
5 6 -0.802353992608 -0.538821756868 -0.375578750823 -11.3292810291 -7.98127109506 36.5618434769 33.2138335428 32.7122968745 31.5466643334 32.6244317964 -1.58781386712 -4.23678551425
5 7 -0.802353992608 -0.538821756868 -0.375578750823 -6.50597795545 -7.98127109506 31.7385404032 33.2138335428 32.7122968745 31.5166369531 32.4734499853 -5.30629151376 -4.38957208561
5 8 -0.802353992608 -0.538821756868 -0.375578750823 -6.42195160181 -7.98127109506 31.6545140496 33.2138335428 32.7122968745 31.5305978609 32.3445797061 -6.57700008468 -4.6630005855
5 9 -0.802353992608 -0.538821756868 -0.375578750823 -5.73966620192 -7.98127109506 30.9722286497 33.2138335428 32.7122968745 31.5173464546 32.2293059023 -6.47259234722 -4.8640663368
5 10 -0.802353992608 -0.538821756868 -0.375578750823 -9.55049089255 -7.98127109506 34.7830533403 33.2138335428 32.7122968745 31.4840415031 32.177967743 0.779029342829 -4.29975676884
6 1 -0.845351560296 -0.582611728786 -0.422556031771 -6.86236682653 -8.26498423015 33.445912851 34.8485302547 34.3555894786 33.3288258067 30.6029766867 -7.39302562627 -7.39302562627
6 2 -0.845351560296 -0.582611728786 -0.422556031771 -8.09970047038 -8.26498423015 34.6832464949 34.8485302547 34.3555894786 33.2864967108 31.3754858419 -3.47734195921 -5.43518379274
6 3 -0.845351560296 -0.582611728786 -0.422556031771 -7.38968089747 -8.26498423015 33.973226922 34.8485302547 34.3555894786 33.3428386806 31.2275108233 -5.25961137634 -5.37665965394
6 4 -0.845351560296 -0.582611728786 -0.422556031771 -4.58349669329 -8.26498423015 31.1670427178 34.8485302547 34.3555894786 33.3245384456 30.9671146719 -6.75402734103 -5.72100157571
6 5 -0.845351560296 -0.582611728786 -0.422556031771 -8.80100555634 -8.26498423015 35.3845515809 34.8485302547 34.3555894786 33.3619215444 31.452585985 -3.21655077536 -5.22011141564
6 6 -0.845351560296 -0.582611728786 -0.422556031771 -8.43665741012 -8.26498423015 35.0202034346 34.8485302547 34.3555894786 33.3355862173 31.5336620212 -1.27463687469 -4.56253232548
6 7 -0.845351560296 -0.582611728786 -0.422556031771 -7.40758302418 -8.26498423015 33.9911290487 34.8485302547 34.3555894786 33.3158764382 31.4803242611 -1.7696742856 -4.1635526055
6 8 -0.845351560296 -0.582611728786 -0.422556031771 -6.18934271076 -8.26498423015 32.7728887353 34.8485302547 34.3555894786 33.3231944102 31.3844821109 -5.81387415301 -4.36984279894
6 9 -0.845351560296 -0.582611728786 -0.422556031771 -9.97476657391 -8.26498423015 36.5583125984 34.8485302547 34.3555894786 33.3396038637 31.9455730709 0.717638118639 -3.80456714143
6 10 -0.845351560296 -0.582611728786 -0.422556031771 -9.77833921186 -8.26498423015 36.3618852364 34.8485302547 34.3555894786 33.3778023764 32.1577441863 0.376475296417 -3.38646289765
7 1 -0.879216189273 -0.619687286347 -0.468222047521 -8.68510789635 -8.50255905368 36.3326805633 36.1501317206 35.6618700642 34.7105628258 33.4903626109 -1.54049713002 -1.54049713002
7 2 -0.879216189273 -0.619687286347 -0.468222047521 -9.1961124078 -8.50255905368 36.8436850748 36.1501317206 35.6618700642 34.7776571974 33.7680408187 -2.57242411802 -2.05646062402
7 3 -0.879216189273 -0.619687286347 -0.468222047521 -9.49730763618 -8.50255905368 37.1448803031 36.1501317206 35.6618700642 34.7375506754 33.8668796443 0.413016591343 -1.23330155223
7 4 -0.879216189273 -0.619687286347 -0.468222047521 -11.7061724057 -8.50255905368 39.3537450726 36.1501317206 35.6618700642 34.6935362877 34.9563967975 4.82860339708 0.282174685097
7 5 -0.879216189273 -0.619687286347 -0.468222047521 -4.867089634 -8.50255905368 32.514662301 36.1501317206 35.6618700642 34.7591718464 34.7359444863 -6.6919940593 -1.11265906378
7 6 -0.879216189273 -0.619687286347 -0.468222047521 -10.0632939877 -8.50255905368 37.7108666547 36.1501317206 35.6618700642 34.7353561781 34.6993741556 4.35227869663 -0.201836103714
7 7 -0.879216189273 -0.619687286347 -0.468222047521 -10.5940090924 -8.50255905368 38.2415817594 36.1501317206 35.6618700642 34.7571372085 34.7518147742 4.35467270519 0.449093726129
7 8 -0.879216189273 -0.619687286347 -0.468222047521 -10.2626399688 -8.50255905368 37.9102126358 36.1501317206 35.6618700642 34.7841886639 34.7823230536 4.36676574862 0.93880272894
7 9 -0.879216189273 -0.619687286347 -0.468222047521 -10.1269709566 -8.50255905368 37.7745436236 36.1501317206 35.6618700642 34.7403379013 34.8039462887 4.21816103869 1.30317587447
7 10 -0.879216189273 -0.619687286347 -0.468222047521 -9.45963731653 -8.50255905368 37.1072099835 36.1501317206 35.6618700642 34.7442435153 34.7449974391 2.37071840766 1.40993012779
8 1 -0.865116887995 -0.646957242086 -0.507911531568 -9.24845917773 -8.40233651936 36.4530317985 35.6069091402 35.1168556421 34.1386062991 33.7968483613 3.59219534465 3.59219534465
8 2 -0.865116887995 -0.646957242086 -0.507911531568 -10.400128933 -8.40233651936 37.6047015538 35.6069091402 35.1168556421 34.1372996167 34.4414479338 2.47115200275 3.0316736737
8 3 -0.865116887995 -0.646957242086 -0.507911531568 -11.2766563482 -8.40233651936 38.481228969 35.6069091402 35.1168556421 34.196511538 34.8786647526 8.2846392154 4.7826621876
8 4 -0.865116887995 -0.646957242086 -0.507911531568 -11.1718615221 -8.40233651936 38.3764341429 35.6069091402 35.1168556421 34.1716999795 35.1058566374 8.29678950729 5.66119401752
8 5 -0.865116887995 -0.646957242086 -0.507911531568 -10.7643255294 -8.40233651936 37.9688981502 35.6069091402 35.1168556421 34.1525676095 35.1140725857 8.24910736028 6.17877668607
8 6 -0.865116887995 -0.646957242086 -0.507911531568 -10.4000194018 -8.40233651936 37.6045920226 35.6069091402 35.1168556421 34.1843051084 35.0972760208 8.18729153677 6.51352916119
8 7 -0.865116887995 -0.646957242086 -0.507911531568 -10.0616626042 -8.40233651936 37.266235225 35.6069091402 35.1168556421 34.163342636 35.0446614817 8.19096793681 6.75316327199
8 8 -0.865116887995 -0.646957242086 -0.507911531568 -10.1118819368 -8.40233651936 37.3164545576 35.6069091402 35.1168556421 34.1545198636 35.047717 8.0806709199 6.91910172798
8 9 -0.865116887995 -0.646957242086 -0.507911531568 -10.4142864823 -8.40233651936 37.6188591031 35.6069091402 35.1168556421 34.0888245327 35.146157177 7.05391222145 6.9340806717
8 10 -0.865116887995 -0.646957242086 -0.507911531568 -10.0642866029 -8.40233651936 37.2688592237 35.6069091402 35.1168556421 34.1415262829 35.1646810595 7.97924181961 7.03859678649
9 1 -0.79473092013 -0.66173460989 -0.536593470425 -9.35955124576 -7.93349235523 34.3525967562 32.9265378657 32.4231969654 31.2222182877 32.57024211 6.83730513256 6.83730513256
9 2 -0.79473092013 -0.66173460989 -0.536593470425 -9.19220429812 -7.93349235523 34.1852498086 32.9265378657 32.4231969654 31.2046692671 32.5112601213 6.85503939289 6.84617226272
9 3 -0.79473092013 -0.66173460989 -0.536593470425 -10.1327143924 -7.93349235523 35.1257599029 32.9265378657 32.4231969654 31.1139652781 32.7392425318 3.63372427751 5.77535626765
9 4 -0.79473092013 -0.66173460989 -0.536593470425 -9.29863422807 -7.93349235523 34.2916797386 32.9265378657 32.4231969654 31.2141476127 32.7329790883 6.61074117124 5.98420249355
9 5 -0.79473092013 -0.66173460989 -0.536593470425 -9.59049204066 -7.93349235523 34.5835375512 32.9265378657 32.4231969654 31.2234302424 32.7347753337 3.54764846285 5.49689168741
9 6 -0.79473092013 -0.66173460989 -0.536593470425 -9.67523482968 -7.93349235523 34.6682803402 32.9265378657 32.4231969654 31.1659583607 32.7254944491 3.76701443986 5.20857881282
9 7 -0.79473092013 -0.66173460989 -0.536593470425 -9.1833301685 -7.93349235523 34.176375679 32.9265378657 32.4231969654 31.252295249 32.7206820752 7.30973774909 5.50874437514
9 8 -0.79473092013 -0.66173460989 -0.536593470425 -9.03963555606 -7.93349235523 34.0326810666 32.9265378657 32.4231969654 31.1627706388 32.6956996686 6.78424522452 5.66818198131
9 9 -0.79473092013 -0.66173460989 -0.536593470425 -9.29862913569 -7.93349235523 34.2916746462 32.9265378657 32.4231969654 31.2345153495 32.7012310662 2.00440555982 5.26109571226
9 10 -0.79473092013 -0.66173460989 -0.536593470425 -9.18505944419 -7.93349235523 34.1781049547 32.9265378657 32.4231969654 31.2039895509 32.6969761184 4.64974852058 5.19996099309
10 1 -0.742731310199 -0.669097946282 -0.557207254402 -10.6050311646 -7.63310726258 33.9642489311 30.992325029 30.4720821188 29.0189251198 31.6510622697 -1.70565704043 -1.70565704043
10 2 -0.742731310199 -0.669097946282 -0.557207254402 -11.0220501549 -7.63310726258 34.3812679214 30.992325029 30.4720821188 29.0369069505 31.7975951849 8.80160713638 3.54797504797
10 3 -0.742731310199 -0.669097946282 -0.557207254402 -8.7523096587 -7.63310726258 32.1115274252 30.992325029 30.4720821188 28.9627456526 31.5511738036 5.937429647 4.34445991432
10 4 -0.742731310199 -0.669097946282 -0.557207254402 -9.83574360631 -7.63310726258 33.1949613728 30.992325029 30.4720821188 28.9212551733 31.4662477773 8.30896559974 5.33558633567
10 5 -0.742731310199 -0.669097946282 -0.557207254402 -9.40332523157 -7.63310726258 32.762542998 30.992325029 30.4720821188 29.0059009352 31.3609139049 8.30297621243 5.92906431102
10 6 -0.742731310199 -0.669097946282 -0.557207254402 -9.69735629173 -7.63310726258 33.0565740582 30.992325029 30.4720821188 28.9460421732 31.2983808894 2.56606341646 5.36856416193
10 7 -0.742731310199 -0.669097946282 -0.557207254402 -9.08182462735 -7.63310726258 32.4410423938 30.992325029 30.4720821188 28.9454741966 31.2411948016 7.58182365448 5.68474408944
10 8 -0.742731310199 -0.669097946282 -0.557207254402 -9.01390104413 -7.63310726258 32.3731188106 30.992325029 30.4720821188 29.0043000384 31.1833715389 7.9960143872 5.97365287666
10 9 -0.742731310199 -0.669097946282 -0.557207254402 -9.16562732984 -7.63310726258 32.5248450963 30.992325029 30.4720821188 28.9653839978 31.1689167224 7.05119472982 6.09337974923
10 10 -0.742731310199 -0.669097946282 -0.557207254402 -8.84372921151 -7.63310726258 32.202946978 30.992325029 30.4720821188 28.9694928318 31.138932901 5.22665075712 6.00670685002
11 1 -0.682664241699 -0.6702284709 -0.569752953132 -8.60337828431 -7.35901605045 30.0752887585 28.8309265246 28.2793263669 26.3580197872 28.8043833719 6.8539811193 6.8539811193
11 2 -0.682664241699 -0.6702284709 -0.569752953132 -8.6073829569 -7.35901605045 30.0792934311 28.8309265246 28.2793263669 26.3544979893 28.8504205018 4.88169415175 5.86783763552
11 3 -0.682664241699 -0.6702284709 -0.569752953132 -8.44946173825 -7.35901605045 29.9213722124 28.8309265246 28.2793263669 26.3252622197 28.7843334187 3.57108268753 5.10225265286
11 4 -0.682664241699 -0.6702284709 -0.569752953132 -8.30374195676 -7.35901605045 29.7756524309 28.8309265246 28.2793263669 26.3422505901 28.7439185652 6.2413838329 5.38703544787
11 5 -0.682664241699 -0.6702284709 -0.569752953132 -8.25848251725 -7.35901605045 29.7303929914 28.8309265246 28.2793263669 26.371012175 28.7186750841 5.3428431983 5.37819699795
11 6 -0.682664241699 -0.6702284709 -0.569752953132 -8.54894624356 -7.35901605045 30.0208567177 28.8309265246 28.2793263669 26.3709044827 28.7330297415 3.22226243891 5.01887457145
11 7 -0.682664241699 -0.6702284709 -0.569752953132 -8.24239376506 -7.35901605045 29.7143042392 28.8309265246 28.2793263669 26.3940557451 28.7202167666 6.07333897428 5.16951234328
11 8 -0.682664241699 -0.6702284709 -0.569752953132 -8.19475814246 -7.35901605045 29.6666686166 28.8309265246 28.2793263669 26.3252244354 28.7103418116 5.09433102342 5.1601146783
11 9 -0.682664241699 -0.6702284709 -0.569752953132 -8.18993503656 -7.35901605045 29.6618455107 28.8309265246 28.2793263669 26.3308477095 28.6962998367 4.41857125524 5.07772096462
11 10 -0.682664241699 -0.6702284709 -0.569752953132 -8.5708598181 -7.35901605045 30.0427702923 28.8309265246 28.2793263669 26.3361351628 28.7025656928 -1.9257482008 4.37737404808
12 1 -0.638890501218 -0.667817857848 -0.57666670794 -7.88419284851 -7.22793439592 27.9807323968 27.3244739442 26.7400684628 24.4061363524 27.0268348257 4.34356975504 4.34356975504
12 2 -0.638890501218 -0.667817857848 -0.57666670794 -10.6965344389 -7.22793439592 30.7930739872 27.3244739442 26.7400684628 24.4384402311 27.7301739316 -1.35829467808 1.49263753848
12 3 -0.638890501218 -0.667817857848 -0.57666670794 -8.24462061407 -7.22793439592 28.3411601624 27.3244739442 26.7400684628 24.521557649 27.5726082851 0.10335311459 1.02954273052
12 4 -0.638890501218 -0.667817857848 -0.57666670794 -9.03212867563 -7.22793439592 29.1286682239 27.3244739442 26.7400684628 24.3634895013 27.5186596372 -7.7923397833 -1.17592789794
12 5 -0.638890501218 -0.667817857848 -0.57666670794 -8.00741592976 -7.22793439592 28.103955478 27.3244739442 26.7400684628 24.411219769 27.4586465393 5.30369957214 0.119997596077
12 6 -0.638890501218 -0.667817857848 -0.57666670794 -8.45587518077 -7.22793439592 28.552414729 27.3244739442 26.7400684628 24.4458117924 27.4131252029 -3.50847440755 -0.48474773786
12 7 -0.638890501218 -0.667817857848 -0.57666670794 -9.39890620742 -7.22793439592 29.4954457557 27.3244739442 26.7400684628 24.3605463975 27.4195488374 0.551532120573 -0.336707758084
12 8 -0.638890501218 -0.667817857848 -0.57666670794 -9.29495775196 -7.22793439592 29.3914973002 27.3244739442 26.7400684628 24.3728467877 27.4468937231 -4.30563219544 -0.832823312754
12 9 -0.638890501218 -0.667817857848 -0.57666670794 -8.64565330575 -7.22793439592 28.742192854 27.3244739442 26.7400684628 24.3877615181 27.4335055807 -3.83282130861 -1.1661564234
12 10 -0.638890501218 -0.667817857848 -0.57666670794 -7.91521662842 -7.22793439592 28.0117561767 27.3244739442 26.7400684628 24.3662904699 27.4019652116 4.17823560889 -0.631717220175
13 1 -0.64520767342 -0.666202844674 -0.583520804488 -8.14890494701 -7.24252388277 28.4439300459 27.5375489816 26.9583939162 24.5753954357 27.3421003233 1.88565539327 1.88565539327
13 2 -0.64520767342 -0.666202844674 -0.583520804488 -8.02338136223 -7.24252388277 28.3184064611 27.5375489816 26.9583939162 24.6392018729 27.3722626768 5.01775788502 3.45170663915
13 3 -0.64520767342 -0.666202844674 -0.583520804488 -8.56391905677 -7.24252388277 28.8589441556 27.5375489816 26.9583939162 24.6447339805 27.4176477039 -0.807105703574 2.03210252491
13 4 -0.64520767342 -0.666202844674 -0.583520804488 -9.16729879718 -7.24252388277 29.462323896 27.5375489816 26.9583939162 24.64350524 27.4723521372 0.655615099715 1.68798066861
13 5 -0.64520767342 -0.666202844674 -0.583520804488 -9.84222653243 -7.24252388277 30.1372516313 27.5375489816 26.9583939162 24.7334007662 27.5603108375 -2.95188308198 0.76000791849
13 6 -0.64520767342 -0.666202844674 -0.583520804488 -8.07477595313 -7.24252388277 28.369801052 27.5375489816 26.9583939162 24.5965532693 27.5355909337 4.2738007147 1.34564005119
13 7 -0.64520767342 -0.666202844674 -0.583520804488 -8.13783919196 -7.24252388277 28.4328642908 27.5375489816 26.9583939162 24.7461838631 27.5185268034 3.64712540409 1.67442367304
13 8 -0.64520767342 -0.666202844674 -0.583520804488 -8.16407623028 -7.24252388277 28.4591013291 27.5375489816 26.9583939162 24.6811442594 27.5144307328 4.21365525783 1.99182762114
13 9 -0.64520767342 -0.666202844674 -0.583520804488 -8.7518094302 -7.24252388277 29.0468345291 27.5375489816 26.9583939162 24.6890877654 27.5215130653 0.316112356234 1.80563703615
13 10 -0.64520767342 -0.666202844674 -0.583520804488 -8.20295133025 -7.24252388277 28.4979764291 27.5375489816 26.9583939162 24.6714242646 27.5145298214 3.28469664382 1.95354299691
14 1 -0.625672243451 -0.663500804593 -0.587735948385 -9.15768366613 -7.20265892616 28.8389055554 26.8838808154 26.2880972056 23.7482354127 27.0964822772 -3.52438215464 -3.52438215464
14 2 -0.625672243451 -0.663500804593 -0.587735948385 -8.57572572459 -7.20265892616 28.2569476138 26.8838808154 26.2880972056 23.783669193 27.0337081677 1.19233580991 -1.16602317237
14 3 -0.625672243451 -0.663500804593 -0.587735948385 -8.64375060736 -7.20265892616 28.3249724966 26.8838808154 26.2880972056 23.7796427302 27.0027735691 0.143353724581 -0.729564206717
14 4 -0.625672243451 -0.663500804593 -0.587735948385 -8.00703447176 -7.20265892616 27.688256361 26.8838808154 26.2880972056 23.8193217575 26.9196994708 0.377013831948 -0.452919697051
14 5 -0.625672243451 -0.663500804593 -0.587735948385 -7.90613904464 -7.20265892616 27.5873609339 26.8838808154 26.2880972056 23.7083336963 26.8651633725 4.09315498305 0.456295238969
14 6 -0.625672243451 -0.663500804593 -0.587735948385 -8.91684707111 -7.20265892616 28.5980689603 26.8838808154 26.2880972056 23.8398725882 26.9164497069 -5.67718671761 -0.565951753793
14 7 -0.625672243451 -0.663500804593 -0.587735948385 -8.36287536081 -7.20265892616 28.04409725 26.8838808154 26.2880972056 23.7389327623 26.8905849372 1.09859949139 -0.328158718767
14 8 -0.625672243451 -0.663500804593 -0.587735948385 -8.00628338798 -7.20265892616 27.6875052772 26.8838808154 26.2880972056 23.7910725436 26.8671376272 2.45636305568 0.0199065030389
14 9 -0.625672243451 -0.663500804593 -0.587735948385 -8.20737201679 -7.20265892616 27.888593906 26.8838808154 26.2880972056 23.7929475797 26.8637735457 -1.35400674353 -0.132750524357
14 10 -0.625672243451 -0.663500804593 -0.587735948385 -7.89005882316 -7.20265892616 27.5712807124 26.8838808154 26.2880972056 23.7822061306 26.8435751776 3.66610435907 0.247134963986
15 1 -0.623200893811 -0.660982060169 -0.591282442927 -7.83008620674 -7.19875358407 27.4336582903 26.8023256676 26.2042310504 23.6930983916 26.4970092426 3.25535571624 3.25535571624
15 2 -0.623200893811 -0.660982060169 -0.591282442927 -8.5114594734 -7.19875358407 28.1150315569 26.8023256676 26.2042310504 23.6538731648 26.6972741184 0.288480635312 1.77191817578
15 3 -0.623200893811 -0.660982060169 -0.591282442927 -8.26363689473 -7.19875358407 27.8672089783 26.8023256676 26.2042310504 23.6216834207 26.6808495336 -0.314639234692 1.07639903895
15 4 -0.623200893811 -0.660982060169 -0.591282442927 -8.13005954295 -7.19875358407 27.7336316265 26.8023256676 26.2042310504 23.6671957542 26.6798245514 0.48977976399 0.929744220213
15 5 -0.623200893811 -0.660982060169 -0.591282442927 -8.11789205237 -7.19875358407 27.7214641359 26.8023256676 26.2042310504 23.6733474471 26.6763385776 2.69781677924 1.28335873202
15 6 -0.623200893811 -0.660982060169 -0.591282442927 -7.96855467464 -7.19875358407 27.5721267582 26.8023256676 26.2042310504 23.6349034039 26.6683289114 3.19893949151 1.60262219193
15 7 -0.623200893811 -0.660982060169 -0.591282442927 -8.09541328491 -7.19875358407 27.6989853685 26.8023256676 26.2042310504 23.7338405116 26.6559839056 1.89884430547 1.64493963673
15 8 -0.623200893811 -0.660982060169 -0.591282442927 -8.84305943169 -7.19875358407 28.4466315152 26.8023256676 26.2042310504 23.6867639414 26.6766543486 -4.06667014573 0.930988413919
15 9 -0.623200893811 -0.660982060169 -0.591282442927 -9.12138934559 -7.19875358407 28.7249614291 26.8023256676 26.2042310504 23.7069907371 26.7011757168 0.644595116665 0.899166936446
15 10 -0.623200893811 -0.660982060169 -0.591282442927 -8.46888105415 -7.19875358407 28.0724531377 26.8023256676 26.2042310504 23.7222426893 26.7076535811 -0.869513706046 0.722298872197
16 1 -0.615977905089 -0.658334756929 -0.593751989143 -8.27927570557 -7.18888079583 27.6559014835 26.5655065737 25.960779916 23.252357483 26.5345773651 -2.44281170025 -2.44281170025
16 2 -0.615977905089 -0.658334756929 -0.593751989143 -8.13636449933 -7.18888079583 27.5129902772 26.5655065737 25.960779916 23.3555519453 26.4701518007 0.788253209933 -0.827279245157
16 3 -0.615977905089 -0.658334756929 -0.593751989143 -8.02376722239 -7.18888079583 27.4003930003 26.5655065737 25.960779916 23.3757609527 26.4555464819 2.00665431191 0.117365273864
16 4 -0.615977905089 -0.658334756929 -0.593751989143 -9.25869298911 -7.18888079583 28.635318767 26.5655065737 25.960779916 23.2958480162 26.5418756184 -4.73368148425 -1.09539641566
16 5 -0.615977905089 -0.658334756929 -0.593751989143 -8.29307566723 -7.18888079583 27.6697014451 26.5655065737 25.960779916 23.340723415 26.5463756448 -1.32885110931 -1.14208735439
16 6 -0.615977905089 -0.658334756929 -0.593751989143 -7.96788799296 -7.18888079583 27.3445137709 26.5655065737 25.960779916 23.4254624981 26.5155740598 1.59215718239 -0.686379931595
16 7 -0.615977905089 -0.658334756929 -0.593751989143 -8.12855589481 -7.18888079583 27.5051816727 26.5655065737 25.960779916 23.3023076977 26.4937626019 -1.70960750684 -0.832555299487
16 8 -0.615977905089 -0.658334756929 -0.593751989143 -8.01947492393 -7.18888079583 27.3961007018 26.5655065737 25.960779916 23.376701246 26.4966828422 2.35008583555 -0.434725157607
16 9 -0.615977905089 -0.658334756929 -0.593751989143 -8.0350308813 -7.18888079583 27.4116566592 26.5655065737 25.960779916 23.355959656 26.4877801743 0.815262223817 -0.295837670783
16 10 -0.615977905089 -0.658334756929 -0.593751989143 -7.99256063392 -7.18888079583 27.3691864118 26.5655065737 25.960779916 23.3210372725 26.4741761663 0.821245313426 -0.184129372362
17 1 -0.617819198813 -0.656083892589 -0.59615871011 -8.40528712736 -7.19117653837 27.8397663541 26.6256557651 26.0227411 23.3672530408 26.650527022 -0.968450350123 -0.968450350123
17 2 -0.617819198813 -0.656083892589 -0.59615871011 -9.04183169467 -7.19117653837 28.4763109214 26.6256557651 26.0227411 23.4520909629 26.7034607411 0.409864270361 -0.279293039881
17 3 -0.617819198813 -0.656083892589 -0.59615871011 -8.60912385468 -7.19117653837 28.0436030814 26.6256557651 26.0227411 23.4261302421 26.6891486351 -0.0918098766153 -0.216798652126
17 4 -0.617819198813 -0.656083892589 -0.59615871011 -8.44071354111 -7.19117653837 27.8751927678 26.6256557651 26.0227411 23.3455747661 26.6639526886 -1.38311816155 -0.508378529482
17 5 -0.617819198813 -0.656083892589 -0.59615871011 -8.3638196189 -7.19117653837 27.7982988456 26.6256557651 26.0227411 23.3814300808 26.6526085691 1.40765999326 -0.125170824933
17 6 -0.617819198813 -0.656083892589 -0.59615871011 -8.33048670201 -7.19117653837 27.7649659287 26.6256557651 26.0227411 23.5144462758 26.6343070314 -3.82529600399 -0.741858354776
17 7 -0.617819198813 -0.656083892589 -0.59615871011 -9.96499165574 -7.19117653837 29.3994708824 26.6256557651 26.0227411 23.4989280378 26.6997069297 -1.4612135121 -0.844623377251
17 8 -0.617819198813 -0.656083892589 -0.59615871011 -9.68210724901 -7.19117653837 29.1165864757 26.6256557651 26.0227411 23.2809781506 26.72247694 -7.04480433392 -1.61964599683
17 9 -0.617819198813 -0.656083892589 -0.59615871011 -9.50937717375 -7.19117653837 28.9438564004 26.6256557651 26.0227411 23.3883404077 26.7268044476 -5.17780062455 -2.01499651103
17 10 -0.617819198813 -0.656083892589 -0.59615871011 -8.60903936695 -7.19117653837 28.0435185936 26.6256557651 26.0227411 23.389597818 26.7242043759 0.489071710777 -1.76458968885
18 1 -0.635465095701 -0.654998692753 -0.600089348669 -10.7970015268 -7.22069012897 30.7859148337 27.2096034359 26.62223511 24.3158008352 28.0415886573 -1.25315281148 -1.25315281148
18 2 -0.635465095701 -0.654998692753 -0.600089348669 -8.08880135 -7.22069012897 28.0777146569 27.2096034359 26.62223511 24.2396014832 27.6949271738 4.27076343679 1.50880531265
18 3 -0.635465095701 -0.654998692753 -0.600089348669 -8.80022545265 -7.22069012897 28.7891387596 27.2096034359 26.62223511 24.1987160362 27.5800585534 -0.0225962532245 0.998338124027
18 4 -0.635465095701 -0.654998692753 -0.600089348669 -8.44095991791 -7.22069012897 28.4298732248 27.2096034359 26.62223511 24.2874866616 27.5032539525 2.40805846908 1.35076821029
18 5 -0.635465095701 -0.654998692753 -0.600089348669 -8.43286989243 -7.22069012897 28.4217831994 27.2096034359 26.62223511 24.2452759885 27.4398603339 -1.04896844793 0.870820878644
18 6 -0.635465095701 -0.654998692753 -0.600089348669 -8.3037823514 -7.22069012897 28.2926956583 27.2096034359 26.62223511 24.266860229 27.4092975902 2.65129076275 1.16756585933
18 7 -0.635465095701 -0.654998692753 -0.600089348669 -8.68235397927 -7.22069012897 28.6712672862 27.2096034359 26.62223511 24.2575102865 27.3919488273 -1.0881420091 0.845321878125
18 8 -0.635465095701 -0.654998692753 -0.600089348669 -8.11816808546 -7.22069012897 28.1070813924 27.2096034359 26.62223511 24.3042291095 27.3584170804 1.85639745288 0.971706324969
18 9 -0.635465095701 -0.654998692753 -0.600089348669 -8.55978996882 -7.22069012897 28.5487032757 27.2096034359 26.62223511 24.1838719774 27.3452104024 0.526642947612 0.922254838596
18 10 -0.635465095701 -0.654998692753 -0.600089348669 -8.55141995331 -7.22069012897 28.5403332602 27.2096034359 26.62223511 24.1833279259 27.3488132527 -0.898543430295 0.740175011707
19 1 -0.628063345584 -0.653651925394 -0.602886748361 -8.57207244598 -7.20668811522 28.3284227642 26.9630384335 26.369288718 23.8440930004 27.0476117851 1.48525272595 1.48525272595
19 2 -0.628063345584 -0.653651925394 -0.602886748361 -8.44694583066 -7.20668811522 28.2032961489 26.9630384335 26.369288718 23.896105573 27.0117299884 -0.644547099227 0.42035281336
19 3 -0.628063345584 -0.653651925394 -0.602886748361 -8.29393277006 -7.20668811522 28.0502830883 26.9630384335 26.369288718 23.8340801475 27.0014894381 -0.666603710082 0.0580339722126
19 4 -0.628063345584 -0.653651925394 -0.602886748361 -8.19649533555 -7.20668811522 27.9528456538 26.9630384335 26.369288718 23.9088508295 26.9757910837 1.39747331952 0.392893809039
19 5 -0.628063345584 -0.653651925394 -0.602886748361 -8.02668192112 -7.20668811522 27.7830322394 26.9630384335 26.369288718 23.930554051 26.9523149096 5.18899064499 1.35211317623
19 6 -0.628063345584 -0.653651925394 -0.602886748361 -9.19080116142 -7.20668811522 28.9471514797 26.9630384335 26.369288718 23.9177603212 26.9766695425 -3.02569722291 0.622478109705
19 7 -0.628063345584 -0.653651925394 -0.602886748361 -8.08522936074 -7.20668811522 27.841579679 26.9630384335 26.369288718 23.8397466093 26.9610089487 2.67990564128 0.916396328502
19 8 -0.628063345584 -0.653651925394 -0.602886748361 -8.15468120323 -7.20668811522 27.9110315215 26.9630384335 26.369288718 23.8564933323 26.9442079906 3.02491047474 1.17996059678
19 9 -0.628063345584 -0.653651925394 -0.602886748361 -8.53266704952 -7.20668811522 28.2890173678 26.9630384335 26.369288718 23.7870653758 26.9451061124 -3.43081454528 0.667652247664
19 10 -0.628063345584 -0.653651925394 -0.602886748361 -8.36868715249 -7.20668811522 28.1250374707 26.9630384335 26.369288718 23.9063142024 26.9453403927 -0.0185123587311 0.599035787025
20 1 -0.622072987714 -0.652148166457 -0.604805372296 -8.42871460182 -7.19705964594 27.9968478758 26.7651929199 26.1661874314 23.6643421456 26.7116090208 0.0586788992803 0.0586788992803
20 2 -0.622072987714 -0.652148166457 -0.604805372296 -8.34248022117 -7.19705964594 27.9106134951 26.7651929199 26.1661874314 23.6019697495 26.6982221061 0.197589946495 0.128134422888
20 3 -0.622072987714 -0.652148166457 -0.604805372296 -8.52539827253 -7.19705964594 28.0935315465 26.7651929199 26.1661874314 23.5740981618 26.7072844034 -2.64981490349 -0.797848685906
20 4 -0.622072987714 -0.652148166457 -0.604805372296 -8.84262558872 -7.19705964594 28.4107588627 26.7651929199 26.1661874314 23.6502743366 26.7718006471 -2.49340609067 -1.2217380371
20 5 -0.622072987714 -0.652148166457 -0.604805372296 -8.02318998599 -7.19705964594 27.59132326 26.7651929199 26.1661874314 23.5810788131 26.7528232161 3.02457838815 -0.372474752048
20 6 -0.622072987714 -0.652148166457 -0.604805372296 -8.07205399064 -7.19705964594 27.6401872646 26.7651929199 26.1661874314 23.5402943928 26.7459940592 2.46533052806 0.100492794636
20 7 -0.622072987714 -0.652148166457 -0.604805372296 -8.70221446951 -7.19705964594 28.2703477435 26.7651929199 26.1661874314 23.5452688754 26.7684279401 -0.866383690395 -0.0376324175111
20 8 -0.622072987714 -0.652148166457 -0.604805372296 -8.00541573872 -7.19705964594 27.5735490127 26.7651929199 26.1661874314 23.4865276825 26.750234595 3.06281702838 0.349923763226
20 9 -0.622072987714 -0.652148166457 -0.604805372296 -8.20723332789 -7.19705964594 27.7753666019 26.7651929199 26.1661874314 23.4996088791 26.7424025186 -0.00537259157464 0.31044639047
20 10 -0.622072987714 -0.652148166457 -0.604805372296 -8.27972747964 -7.19705964594 27.8478607536 26.7651929199 26.1661874314 23.6719400402 26.7387213862 -1.03658143906 0.175743607517
21 1 -0.620315551639 -0.65070122942 -0.60635639023 -8.049156633 -7.19453172933 27.5620712655 26.7074463618 26.1067083369 23.550102353 26.6018831319 1.8895466194 1.8895466194
21 2 -0.620315551639 -0.65070122942 -0.60635639023 -7.93519828606 -7.19453172933 27.4481129185 26.7074463618 26.1067083369 23.4701833527 26.5824437959 2.1838100962 2.0366783578
21 3 -0.620315551639 -0.65070122942 -0.60635639023 -8.18212659099 -7.19453172933 27.6950412235 26.7074463618 26.1067083369 23.4339295032 26.609857596 -0.0631465027876 1.3367367376
21 4 -0.620315551639 -0.65070122942 -0.60635639023 -8.03107484824 -7.19453172933 27.5439894807 26.7074463618 26.1067083369 23.4762117595 26.6017710935 1.08506454269 1.27381868888
21 5 -0.620315551639 -0.65070122942 -0.60635639023 -8.33150415617 -7.19453172933 27.8444187887 26.7074463618 26.1067083369 23.5422150636 26.6230860539 0.878475339204 1.19475001894
21 6 -0.620315551639 -0.65070122942 -0.60635639023 -8.599657981 -7.19453172933 28.1125726135 26.7074463618 26.1067083369 23.5968028485 26.6418016839 -1.39460967849 0.76319006937
21 7 -0.620315551639 -0.65070122942 -0.60635639023 -8.65388592036 -7.19453172933 28.1668005528 26.7074463618 26.1067083369 23.5883355028 26.6628462468 0.8728782305 0.778859806674
21 8 -0.620315551639 -0.65070122942 -0.60635639023 -8.42765241604 -7.19453172933 27.9405670485 26.7074463618 26.1067083369 23.5663987631 26.6712978425 0.524179230153 0.747024734609
21 9 -0.620315551639 -0.65070122942 -0.60635639023 -8.04061474793 -7.19453172933 27.5535293804 26.7074463618 26.1067083369 23.4724020932 26.6630057244 2.94598067762 0.991353172722
21 10 -0.620315551639 -0.65070122942 -0.60635639023 -8.03404903835 -7.19453172933 27.5469636708 26.7074463618 26.1067083369 23.4790796398 26.65593439 1.51187229519 1.04340508497
22 1 -0.609881500789 -0.64892645861 -0.606708901286 -7.8385697736 -7.18238338913 27.0236465284 26.3674601439 25.7568550371 23.0527978782 26.0962205953 3.19281858171 3.19281858171
22 2 -0.609881500789 -0.64892645861 -0.606708901286 -8.48900588315 -7.18238338913 27.6740826379 26.3674601439 25.7568550371 23.0486272812 26.2952795991 -0.589240207824 1.30178918694
22 3 -0.609881500789 -0.64892645861 -0.606708901286 -7.87640666685 -7.18238338913 27.0614834216 26.3674601439 25.7568550371 23.0476305682 26.2344890961 2.29347599563 1.6323514565
22 4 -0.609881500789 -0.64892645861 -0.606708901286 -8.0936988065 -7.18238338913 27.2787755613 26.3674601439 25.7568550371 23.1098579602 26.2466197039 1.11745898453 1.50362833851
22 5 -0.609881500789 -0.64892645861 -0.606708901286 -8.26908794088 -7.18238338913 27.4541646957 26.3674601439 25.7568550371 23.1192401693 26.2578042669 -0.706938321892 1.06151500643
22 6 -0.609881500789 -0.64892645861 -0.606708901286 -8.47345137518 -7.18238338913 27.65852813 26.3674601439 25.7568550371 23.0836232093 26.2823666573 -0.700061381638 0.767918941752
22 7 -0.609881500789 -0.64892645861 -0.606708901286 -8.28548280932 -7.18238338913 27.4705595641 26.3674601439 25.7568550371 23.1181165442 26.2929743002 -0.852793246312 0.536388629171
22 8 -0.609881500789 -0.64892645861 -0.606708901286 -8.1872279558 -7.18238338913 27.3723047106 26.3674601439 25.7568550371 23.0602284576 26.295240171 0.639748393197 0.549308599675
22 9 -0.609881500789 -0.64892645861 -0.606708901286 -7.86468042759 -7.18238338913 27.0497571824 26.3674601439 25.7568550371 23.0603648054 26.2813148267 2.6772503675 0.785746573877
22 10 -0.609881500789 -0.64892645861 -0.606708901286 -8.2325913073 -7.18238338913 27.4176680621 26.3674601439 25.7568550371 23.0327748328 26.2906417504 0.783399047942 0.785511821283
23 1 -0.602026382576 -0.646972288775 -0.606240649415 -8.05668871858 -7.17657590932 26.9949576591 26.1148448499 25.4971671167 22.6676545467 26.043994295 2.04482870104 2.04482870104
23 2 -0.602026382576 -0.646972288775 -0.606240649415 -8.08390760641 -7.17657590932 27.022176547 26.1148448499 25.4971671167 22.5661835403 26.0236556373 1.04602790877 1.5454283049
23 3 -0.602026382576 -0.646972288775 -0.606240649415 -7.90488956448 -7.17657590932 26.843158505 26.1148448499 25.4971671167 22.7009035654 26.0032263637 1.45604002282 1.51563221088
23 4 -0.602026382576 -0.646972288775 -0.606240649415 -8.36425647633 -7.17657590932 27.3025254169 26.1148448499 25.4971671167 22.7221596642 26.0464821986 -1.1426918976 0.851051183756
23 5 -0.602026382576 -0.646972288775 -0.606240649415 -8.13576423035 -7.17657590932 27.0740331709 26.1148448499 25.4971671167 22.5644566574 26.0521036369 -0.304873694623 0.61986620808
23 6 -0.602026382576 -0.646972288775 -0.606240649415 -8.09220131211 -7.17657590932 27.0304702526 26.1148448499 25.4971671167 22.6078849198 26.0585498793 0.38143691521 0.580127992602
23 7 -0.602026382576 -0.646972288775 -0.606240649415 -8.36328593672 -7.17657590932 27.3015548773 26.1148448499 25.4971671167 22.6412950671 26.0747618354 0.949172435012 0.632848627232
23 8 -0.602026382576 -0.646972288775 -0.606240649415 -8.48708076724 -7.17657590932 27.4253497078 26.1148448499 25.4971671167 22.6929513098 26.0783661211 -1.50274021989 0.365900021341
23 9 -0.602026382576 -0.646972288775 -0.606240649415 -7.89564784159 -7.17657590932 26.8339167821 26.1148448499 25.4971671167 22.7422168785 26.0620572752 0.352037285811 0.364359717394
23 10 -0.602026382576 -0.646972288775 -0.606240649415 -8.05386415866 -7.17657590932 26.9921330992 26.1148448499 25.4971671167 22.7852252488 26.0628219182 0.793840884381 0.407307834092
24 1 -0.597953304235 -0.645011529394 -0.605411914897 -7.99562943367 -7.17473414953 26.8059222527 25.9850269686 25.3633775613 22.5921802621 25.8745787549 1.58690180401 1.58690180401
24 2 -0.597953304235 -0.645011529394 -0.605411914897 -8.28902016303 -7.17473414953 27.0993129821 25.9850269686 25.3633775613 22.403692733 25.946405495 -3.00271168216 -0.707904939075
24 3 -0.597953304235 -0.645011529394 -0.605411914897 -8.15649997341 -7.17473414953 26.9667927925 25.9850269686 25.3633775613 22.5521917149 25.9396700534 -2.41743879929 -1.27774955915
24 4 -0.597953304235 -0.645011529394 -0.605411914897 -8.65613345767 -7.17473414953 27.4664262767 25.9850269686 25.3633775613 22.6118284155 25.968160273 -3.52400098957 -1.83931241675
24 5 -0.597953304235 -0.645011529394 -0.605411914897 -8.21756568584 -7.17473414953 27.0278585049 25.9850269686 25.3633775613 22.4614968957 25.9875116798 0.261415392228 -1.41916685496
24 6 -0.597953304235 -0.645011529394 -0.605411914897 -8.31078766592 -7.17473414953 27.121080485 25.9850269686 25.3633775613 22.4783802652 25.9797009087 -4.8916746639 -1.99791815645
24 7 -0.597953304235 -0.645011529394 -0.605411914897 -10.8872903774 -7.17473414953 29.6975831964 25.9850269686 25.3633775613 22.4399376866 26.1633899028 0.762012735474 -1.60364231474
24 8 -0.597953304235 -0.645011529394 -0.605411914897 -8.20391583301 -7.17473414953 27.0142086521 25.9850269686 25.3633775613 22.4688200154 26.1292836354 -1.0846397662 -1.53876699618
24 9 -0.597953304235 -0.645011529394 -0.605411914897 -8.56291288974 -7.17473414953 27.3732057088 25.9850269686 25.3633775613 22.466012107 26.1192424959 0.581453249024 -1.30318696893
24 10 -0.597953304235 -0.645011529394 -0.605411914897 -8.12581859386 -7.17473414953 26.9361114129 25.9850269686 25.3633775613 22.5217452054 26.1032992604 -0.552516555708 -1.22811992761
25 1 -0.610234503511 -0.643673951475 -0.605894173759 -7.86400973642 -7.18271279481 27.0601778367 26.3788808951 25.7691540628 23.0870698954 26.2016164736 2.04346585911 2.04346585911
25 2 -0.610234503511 -0.643673951475 -0.605894173759 -8.14097686028 -7.18271279481 27.3371449606 26.3788808951 25.7691540628 23.0678491045 26.2703943774 0.285025671928 1.16424576552
25 3 -0.610234503511 -0.643673951475 -0.605894173759 -8.03903546289 -7.18271279481 27.2352035632 26.3788808951 25.7691540628 23.0805326028 26.28612103 1.30728014972 1.21192389358
25 4 -0.610234503511 -0.643673951475 -0.605894173759 -9.39323834855 -7.18271279481 28.5894064489 26.3788808951 25.7691540628 23.1404568554 26.4030253749 -2.64226606269 0.248376404515
25 5 -0.610234503511 -0.643673951475 -0.605894173759 -8.06333435438 -7.18271279481 27.2595024547 26.3788808951 25.7691540628 23.0589710419 26.3892172553 1.01915885615 0.402532894842
25 6 -0.610234503511 -0.643673951475 -0.605894173759 -8.10513465226 -7.18271279481 27.3013027526 26.3788808951 25.7691540628 23.0156086538 26.383540342 1.36238069547 0.56250752828
25 7 -0.610234503511 -0.643673951475 -0.605894173759 -7.95681977675 -7.18271279481 27.1529878771 26.3788808951 25.7691540628 22.9761224309 26.3711897559 1.54865857589 0.703386249368
25 8 -0.610234503511 -0.643673951475 -0.605894173759 -8.05109767177 -7.18271279481 27.2472657721 26.3788808951 25.7691540628 23.0380780957 26.3637445695 1.42906700036 0.794096343242
25 9 -0.610234503511 -0.643673951475 -0.605894173759 -7.94850994901 -7.18271279481 27.1446780493 26.3788808951 25.7691540628 23.0208798517 26.3515337359 1.44993225307 0.86696699989
25 10 -0.610234503511 -0.643673951475 -0.605894173759 -8.13340301715 -7.18271279481 27.3295711175 26.3788808951 25.7691540628 23.1143250514 26.3447284975 1.93308938523 0.973579238423
26 1 -0.600498711127 -0.642074868499 -0.605354627495 -8.410945536 -7.1757901619 27.3012150396 26.0660596655 25.4465105391 22.521365759 25.9542017495 -0.137380430225 -0.137380430225
26 2 -0.600498711127 -0.642074868499 -0.605354627495 -7.96836224809 -7.1757901619 26.8586317517 26.0660596655 25.4465105391 22.6526284521 25.9512501072 1.73079603058 0.796707800178
26 3 -0.600498711127 -0.642074868499 -0.605354627495 -7.93899355706 -7.1757901619 26.8292630607 26.0660596655 25.4465105391 22.5470080126 25.9338939099 1.65406935696 1.08249498577
26 4 -0.600498711127 -0.642074868499 -0.605354627495 -8.24288951043 -7.1757901619 27.133159014 26.0660596655 25.4465105391 22.5455113416 25.9836956912 1.29721964139 1.13617614968
26 5 -0.600498711127 -0.642074868499 -0.605354627495 -8.36400515856 -7.1757901619 27.2542746622 26.0660596655 25.4465105391 22.5910780756 26.0096522165 -1.78235499387 0.552469920969
26 6 -0.600498711127 -0.642074868499 -0.605354627495 -8.00876691754 -7.1757901619 26.8990364212 26.0660596655 25.4465105391 22.545027731 26.0065407784 0.0246646114016 0.464502369374
26 7 -0.600498711127 -0.642074868499 -0.605354627495 -7.98744999814 -7.1757901619 26.8777195018 26.0660596655 25.4465105391 22.6493714935 26.0004493475 0.06163763134 0.406950263941
26 8 -0.600498711127 -0.642074868499 -0.605354627495 -8.13230044701 -7.1757901619 27.0225699506 26.0660596655 25.4465105391 22.6502227838 26.0021678443 -0.523212676498 0.290679896386
26 9 -0.600498711127 -0.642074868499 -0.605354627495 -7.93723070141 -7.1757901619 26.827500205 26.0660596655 25.4465105391 22.5618314036 25.9957048751 2.74272619039 0.563129484608
26 10 -0.600498711127 -0.642074868499 -0.605354627495 -8.85654011611 -7.1757901619 27.7468096197 26.0660596655 25.4465105391 22.5948408617 26.0089529786 -1.07607301038 0.399209235109
27 1 -0.596506618776 -0.640447431009 -0.604469826624 -8.30771246162 -7.17427619017 27.0725504236 25.9391141521 25.3158762741 22.3798886131 25.8807448629 -6.58613562775 -6.58613562775
27 2 -0.596506618776 -0.640447431009 -0.604469826624 -8.1200797747 -7.17427619017 26.8849177366 25.9391141521 25.3158762741 22.3963614549 25.8863022927 1.55634118275 -2.5148972225
27 3 -0.596506618776 -0.640447431009 -0.604469826624 -8.07188890707 -7.17427619017 26.836726869 25.9391141521 25.3158762741 22.3428975138 25.8816030292 0.814957658632 -1.40494559545
27 4 -0.596506618776 -0.640447431009 -0.604469826624 -7.94209841201 -7.17427619017 26.706936374 25.9391141521 25.3158762741 22.4006078724 25.8737876985 1.80506853863 -0.602442061933
27 5 -0.596506618776 -0.640447431009 -0.604469826624 -8.37073995094 -7.17427619017 27.1355779129 25.9391141521 25.3158762741 22.4406815086 25.9115538164 -0.909667542623 -0.663887158071
27 6 -0.596506618776 -0.640447431009 -0.604469826624 -8.29195231818 -7.17427619017 27.0567902801 25.9391141521 25.3158762741 22.4404114632 25.929635455 -0.0217955406409 -0.556871888499
27 7 -0.596506618776 -0.640447431009 -0.604469826624 -8.75902322822 -7.17427619017 27.5238611902 25.9391141521 25.3158762741 22.3950162704 25.9437028918 0.643104687163 -0.385446663405
27 8 -0.596506618776 -0.640447431009 -0.604469826624 -8.13292746874 -7.17427619017 26.8977654307 25.9391141521 25.3158762741 22.3467055604 25.9429610237 0.666228306527 -0.253987292163
27 9 -0.596506618776 -0.640447431009 -0.604469826624 -8.1577287549 -7.17427619017 26.9225667168 25.9391141521 25.3158762741 22.4451084715 25.9505326041 0.339752679757 -0.188016184172
27 10 -0.596506618776 -0.640447431009 -0.604469826624 -8.74145144332 -7.17427619017 27.5062894053 25.9391141521 25.3158762741 22.3756384801 25.9653773017 -1.42059373935 -0.31127393969
28 1 -0.599619358173 -0.639039566428 -0.603984779778 -8.27285955865 -7.17538943441 27.1354997924 26.0380296682 25.4176188328 22.6558454841 25.987245297 -3.24040011746 -3.24040011746
28 2 -0.599619358173 -0.639039566428 -0.603984779778 -8.23190118964 -7.17538943441 27.0945414234 26.0380296682 25.4176188328 22.5917085294 26.0013906767 0.19101238328 -1.52469386709
28 3 -0.599619358173 -0.639039566428 -0.603984779778 -8.49848695627 -7.17538943441 27.3611271901 26.0380296682 25.4176188328 22.6167813965 26.0055656684 0.263703340102 -0.928561464694
28 4 -0.599619358173 -0.639039566428 -0.603984779778 -8.25726180413 -7.17538943441 27.1199020379 26.0380296682 25.4176188328 22.5840042546 26.030218567 -3.23933070545 -1.50625377488
28 5 -0.599619358173 -0.639039566428 -0.603984779778 -8.02631511133 -7.17538943441 26.8889553451 26.0380296682 25.4176188328 22.5616534072 26.0133751283 0.828647546031 -1.0392735107
28 6 -0.599619358173 -0.639039566428 -0.603984779778 -7.92955368043 -7.17538943441 26.7921939142 26.0380296682 25.4176188328 22.5561902854 25.9994515985 2.77244638695 -0.403986861092
28 7 -0.599619358173 -0.639039566428 -0.603984779778 -7.9891590396 -7.17538943441 26.8517992734 26.0380296682 25.4176188328 22.4939789413 25.9946311624 1.39531652847 -0.146943519725
28 8 -0.599619358173 -0.639039566428 -0.603984779778 -8.0566315715 -7.17538943441 26.9192718053 26.0380296682 25.4176188328 22.5356099871 25.9936910946 0.684504338195 -0.0430125374853
28 9 -0.599619358173 -0.639039566428 -0.603984779778 -8.15222235277 -7.17538943441 27.0148625866 26.0380296682 25.4176188328 22.5864714526 25.9929852553 -0.654738921446 -0.110982135703
28 10 -0.599619358173 -0.639039566428 -0.603984779778 -8.08397378708 -7.17538943441 26.9466140209 26.0380296682 25.4176188328 22.5708597957 25.9975303565 0.968513909296 -0.00303253120322
29 1 -0.599649683485 -0.63772657033 -0.603551270149 -7.98258024474 -7.1754026244 26.8461732998 26.0389956795 25.4186707213 22.5241639662 25.9559400361 2.43259443957 2.43259443957
29 2 -0.599649683485 -0.63772657033 -0.603551270149 -7.80682373232 -7.1754026244 26.6704167874 26.0389956795 25.4186707213 22.6404240449 25.9175489291 3.30517538186 2.86888491072
29 3 -0.599649683485 -0.63772657033 -0.603551270149 -8.26857548466 -7.1754026244 27.1321685398 26.0389956795 25.4186707213 22.5057108689 25.9769475631 -0.092705452747 1.88168812289
29 4 -0.599649683485 -0.63772657033 -0.603551270149 -9.55216253353 -7.1754026244 28.4157555886 26.0389956795 25.4186707213 22.5193431554 26.0814407391 -5.13496034585 0.127526005708
29 5 -0.599649683485 -0.63772657033 -0.603551270149 -8.0511271362 -7.1754026244 26.9147201913 26.0389956795 25.4186707213 22.6565533562 26.0644002568 0.398493480196 0.181719500606
29 6 -0.599649683485 -0.63772657033 -0.603551270149 -8.21394000362 -7.1754026244 27.0775330587 26.0389956795 25.4186707213 22.4825439373 26.0567013589 0.843721575751 0.292053179797
29 7 -0.599649683485 -0.63772657033 -0.603551270149 -7.96188109943 -7.1754026244 26.8254741545 26.0389956795 25.4186707213 22.5109575707 26.0382161431 0.446456594093 0.31411081041
29 8 -0.599649683485 -0.63772657033 -0.603551270149 -7.87398868603 -7.1754026244 26.7375817411 26.0389956795 25.4186707213 22.5902195558 26.0265794866 3.3271983546 0.690746753434
29 9 -0.599649683485 -0.63772657033 -0.603551270149 -8.11427589761 -7.1754026244 26.9778689527 26.0389956795 25.4186707213 22.6520051021 26.0218499882 -0.619854370393 0.545124406342
29 10 -0.599649683485 -0.63772657033 -0.603551270149 -9.38281555647 -7.1754026244 28.2464086116 26.0389956795 25.4186707213 22.6541729242 26.0491117238 -12.3605692319 -0.74544495748
30 1 -0.60710413306 -0.636738749773 -0.60390655644 -7.92756634757 -7.17999533424 27.0253782083 26.277807195 25.6645533792 22.9407582442 26.1680492116 2.30616778149 2.30616778149
30 2 -0.60710413306 -0.636738749773 -0.60390655644 -8.15384254755 -7.17999533424 27.2516544083 26.277807195 25.6645533792 22.9780047059 26.2132191077 -2.94403949547 -0.318935856987
30 3 -0.60710413306 -0.636738749773 -0.60390655644 -8.63202544017 -7.17999533424 27.7298373009 26.277807195 25.6645533792 22.8429474521 26.295116071 -3.04951008046 -1.22912726481
30 4 -0.60710413306 -0.636738749773 -0.60390655644 -7.90754673524 -7.17999533424 27.005358596 26.277807195 25.6645533792 22.9441588506 26.2637548051 2.19729666997 -0.372521281116
30 5 -0.60710413306 -0.636738749773 -0.60390655644 -8.17539376004 -7.17999533424 27.2732056208 26.277807195 25.6645533792 22.9590851571 26.2595723304 1.37909272678 -0.0221984795361
30 6 -0.60710413306 -0.636738749773 -0.60390655644 -8.0269889279 -7.17999533424 27.1248007886 26.277807195 25.6645533792 22.8295874588 26.2556000894 2.35407429657 0.373846983148
30 7 -0.60710413306 -0.636738749773 -0.60390655644 -8.09756953629 -7.17999533424 27.195381397 26.277807195 25.6645533792 22.9282586456 26.2701218333 1.88697807317 0.590008567438
30 8 -0.60710413306 -0.636738749773 -0.60390655644 -7.91366595255 -7.17999533424 27.0114778133 26.277807195 25.6645533792 22.9706758968 26.2579778742 3.44627807141 0.947042255434
30 9 -0.60710413306 -0.636738749773 -0.60390655644 -7.95756750124 -7.17999533424 27.055379362 26.277807195 25.6645533792 23.0142307323 26.252404364 2.91014690299 1.16516499405
30 10 -0.60710413306 -0.636738749773 -0.60390655644 -7.89485730607 -7.17999533424 26.9926691668 26.277807195 25.6645533792 22.9512825933 26.2420117783 1.78885809618 1.22753430426
31 1 -0.594828790017 -0.635429063531 -0.602998779798 -8.11844618837 -7.17387526172 26.8305667707 25.8859958441 25.261079103 22.3411561146 25.7982582694 -2.07160685223 -2.07160685223
31 2 -0.594828790017 -0.635429063531 -0.602998779798 -9.02141367756 -7.17387526172 27.7335342599 25.8859958441 25.261079103 22.4158153397 25.8865296146 -6.57050689494 -4.32105687358
31 3 -0.594828790017 -0.635429063531 -0.602998779798 -7.85534165891 -7.17387526172 26.5674622412 25.8859958441 25.261079103 22.2645373772 25.8548802949 2.17979683857 -2.1541056362
31 4 -0.594828790017 -0.635429063531 -0.602998779798 -8.03268282968 -7.17387526172 26.744803412 25.8859958441 25.261079103 22.2365512912 25.8657958286 -0.743609506397 -1.80148160375
31 5 -0.594828790017 -0.635429063531 -0.602998779798 -8.18775340648 -7.17387526172 26.8998739888 25.8859958441 25.261079103 22.2898381422 25.8707639687 -0.394136332602 -1.52001254952
31 6 -0.594828790017 -0.635429063531 -0.602998779798 -8.20221584943 -7.17387526172 26.9143364318 25.8859958441 25.261079103 22.2349333049 25.8637022894 0.516769878855 -1.18054881146
31 7 -0.594828790017 -0.635429063531 -0.602998779798 -8.25542014399 -7.17387526172 26.9675407263 25.8859958441 25.261079103 22.3322250251 25.8719783275 0.537378726386 -0.935130591765
31 8 -0.594828790017 -0.635429063531 -0.602998779798 -7.95031137162 -7.17387526172 26.662431954 25.8859958441 25.261079103 22.3470813485 25.8605378872 0.98592016828 -0.694999246759
31 9 -0.594828790017 -0.635429063531 -0.602998779798 -8.08320638977 -7.17387526172 26.7953269721 25.8859958441 25.261079103 22.2250645055 25.8570357089 -3.39073446404 -0.994525382012
31 10 -0.594828790017 -0.635429063531 -0.602998779798 -7.9526474039 -7.17387526172 26.6647679862 25.8859958441 25.261079103 22.3327848573 25.8542950262 0.684837526494 -0.826589091161
32 1 -0.603094680929 -0.634449233755 -0.603008369911 -8.12568196839 -7.17719258089 27.0975168432 26.1490274557 25.5323453319 22.7347385994 26.0071964826 -4.14737421383 -4.14737421383
32 2 -0.603094680929 -0.634449233755 -0.603008369911 -7.99650388688 -7.17719258089 26.9683387617 26.1490274557 25.5323453319 22.7614387029 26.0562738694 2.0866973905 -1.03033841167
32 3 -0.603094680929 -0.634449233755 -0.603008369911 -8.07635523178 -7.17719258089 27.0481901066 26.1490274557 25.5323453319 22.760688364 26.0773641797 0.221042031372 -0.613211597321
32 4 -0.603094680929 -0.634449233755 -0.603008369911 -8.22823698646 -7.17719258089 27.2000718612 26.1490274557 25.5323453319 22.6185516351 26.0943209048 -2.73362799104 -1.14331569575
32 5 -0.603094680929 -0.634449233755 -0.603008369911 -7.869938904 -7.17719258089 26.8417737788 26.1490274557 25.5323453319 22.7076040852 26.0609182256 0.522109370154 -0.810230682569
32 6 -0.603094680929 -0.634449233755 -0.603008369911 -8.01028128331 -7.17719258089 26.9821161581 26.1490274557 25.5323453319 22.7350269672 26.0670767402 0.181392640623 -0.644960128704
32 7 -0.603094680929 -0.634449233755 -0.603008369911 -7.87131142507 -7.17719258089 26.8431462998 26.1490274557 25.5323453319 22.7313188021 26.0526814401 1.39569664899 -0.353437731891
32 8 -0.603094680929 -0.634449233755 -0.603008369911 -7.93726334844 -7.17719258089 26.9090982232 26.1490274557 25.5323453319 22.7719403867 26.045127962 2.18468552989 -0.036172324168
32 9 -0.603094680929 -0.634449233755 -0.603008369911 -8.31138539098 -7.17719258089 27.2832202658 26.1490274557 25.5323453319 22.7210554277 26.0552550815 -0.475774281867 -0.0850169861345
32 10 -0.603094680929 -0.634449233755 -0.603008369911 -7.92939514982 -7.17719258089 26.9012300246 26.1490274557 25.5323453319 22.7457916925 26.0524862074 1.67113271135 0.0905979836136
33 1 -0.602188701092 -0.633500394559 -0.602926403029 -8.11404247019 -7.17666605301 27.0574114585 26.1200350413 25.5025085972 22.7176774671 26.1146164507 1.90996474224 1.90996474224
33 2 -0.602188701092 -0.633500394559 -0.602926403029 -8.27820238201 -7.17666605301 27.2215713703 26.1200350413 25.5025085972 22.7749018706 26.1242298722 -0.0140327936853 0.947965974276
33 3 -0.602188701092 -0.633500394559 -0.602926403029 -8.33309482623 -7.17666605301 27.2764638146 26.1200350413 25.5025085972 22.6805953141 26.134368305 -0.0170708986257 0.626287016642
33 4 -0.602188701092 -0.633500394559 -0.602926403029 -8.0651336882 -7.17666605301 27.0085026765 26.1200350413 25.5025085972 22.6755950771 26.1153969759 -0.0940691929926 0.446197964234
33 5 -0.602188701092 -0.633500394559 -0.602926403029 -7.81349007695 -7.17666605301 26.7568590653 26.1200350413 25.5025085972 22.6154221143 26.0794278993 2.30764098987 0.818486569361
33 6 -0.602188701092 -0.633500394559 -0.602926403029 -8.06212329895 -7.17666605301 27.0054922873 26.1200350413 25.5025085972 22.626368638 26.0823836673 0.0859571638044 0.696398335101
33 7 -0.602188701092 -0.633500394559 -0.602926403029 -8.20561346204 -7.17666605301 27.1489824504 26.1200350413 25.5025085972 22.6669438716 26.0845756368 -1.65451098876 0.360554145978
33 8 -0.602188701092 -0.633500394559 -0.602926403029 -8.20549403373 -7.17666605301 27.1488630221 26.1200350413 25.5025085972 22.5887905965 26.0888268879 0.420982023762 0.368107630701
33 9 -0.602188701092 -0.633500394559 -0.602926403029 -9.3357451779 -7.17666605301 28.2791141662 26.1200350413 25.5025085972 22.6256598773 26.135599364 -5.15352044088 -0.245406599474
33 10 -0.602188701092 -0.633500394559 -0.602926403029 -8.06018683674 -7.17666605301 27.0035558251 26.1200350413 25.5025085972 22.6700470329 26.1325069847 0.979149811793 -0.122950958347
34 1 -0.603418210676 -0.632640903591 -0.602975583794 -8.23394442487 -7.17739019963 27.2159446043 26.1593903791 25.5427032846 22.7088591542 26.1250290398 -2.54665080075 -2.54665080075
34 2 -0.603418210676 -0.632640903591 -0.602975583794 -8.12893293496 -7.17739019963 27.1109331144 26.1593903791 25.5427032846 22.7352444375 26.1236503036 1.33677015809 -0.60494032133
34 3 -0.603418210676 -0.632640903591 -0.602975583794 -7.92999669932 -7.17739019963 26.9119968788 26.1593903791 25.5427032846 22.7401453857 26.1044106659 2.61133377322 0.467151043518
34 4 -0.603418210676 -0.632640903591 -0.602975583794 -7.95925882362 -7.17739019963 26.9412590031 26.1593903791 25.5427032846 22.7265867304 26.104997065 1.50219658411 0.725912428667
34 5 -0.603418210676 -0.632640903591 -0.602975583794 -7.95645855305 -7.17739019963 26.9384587325 26.1593903791 25.5427032846 22.6837630834 26.098339769 -0.395804508678 0.501569041198
34 6 -0.603418210676 -0.632640903591 -0.602975583794 -7.99314551401 -7.17739019963 26.9751456934 26.1593903791 25.5427032846 22.7156243402 26.102748729 1.79358847641 0.716905613734
34 7 -0.603418210676 -0.632640903591 -0.602975583794 -7.85624321212 -7.17739019963 26.8382433916 26.1593903791 25.5427032846 22.7079516543 26.0957338105 2.92090599239 1.03176281069
34 8 -0.603418210676 -0.632640903591 -0.602975583794 -7.88473176602 -7.17739019963 26.8667319455 26.1593903791 25.5427032846 22.8580580555 26.0941050656 1.28879763859 1.06389216417
34 9 -0.603418210676 -0.632640903591 -0.602975583794 -9.23486306768 -7.17739019963 28.2168632471 26.1593903791 25.5427032846 22.8411379164 26.1168496955 -4.77939593155 0.414637931316
34 10 -0.603418210676 -0.632640903591 -0.602975583794 -8.17993716419 -7.17739019963 27.1619373436 26.1593903791 25.5427032846 22.7168245179 26.122570923 -1.22279228925 0.250894909259
35 1 -0.600909261583 -0.631759469091 -0.602768951573 -7.69800022867 -7.17599017521 26.6011692276 26.0791591742 25.4601107896 22.6980825001 25.8672107708 3.4581192381 3.4581192381
35 2 -0.600909261583 -0.631759469091 -0.602768951573 -7.95782813034 -7.17599017521 26.8609971293 26.0791591742 25.4601107896 22.6929563555 25.9213908233 -1.00069626168 1.22871148821
35 3 -0.600909261583 -0.631759469091 -0.602768951573 -7.96709551619 -7.17599017521 26.8702645151 26.0791591742 25.4601107896 22.6553944773 25.9580919863 1.89604605092 1.45115634245
35 4 -0.600909261583 -0.631759469091 -0.602768951573 -7.98234945165 -7.17599017521 26.8855184506 26.0791591742 25.4601107896 22.6344670865 25.9620755354 0.473759106426 1.20680703344
35 5 -0.600909261583 -0.631759469091 -0.602768951573 -7.77850892847 -7.17599017521 26.6816779274 26.0791591742 25.4601107896 22.532714266 25.9569570368 2.26981451537 1.41940852983
35 6 -0.600909261583 -0.631759469091 -0.602768951573 -7.86972896332 -7.17599017521 26.7728979623 26.0791591742 25.4601107896 22.6932646523 25.9659666169 1.25335694387 1.3917332655
35 7 -0.600909261583 -0.631759469091 -0.602768951573 -8.39299136852 -7.17599017521 27.2961603675 26.0791591742 25.4601107896 22.6593478017 25.9881792004 -1.39073004163 0.99423850734
35 8 -0.600909261583 -0.631759469091 -0.602768951573 -8.01796325646 -7.17599017521 26.9211322554 26.0791591742 25.4601107896 22.6116182767 26.0007790635 2.2138930921 1.14669533043
35 9 -0.600909261583 -0.631759469091 -0.602768951573 -7.91661438362 -7.17599017521 26.8197833826 26.0791591742 25.4601107896 22.5815876007 25.999574087 1.81556050619 1.2210136833
35 10 -0.600909261583 -0.631759469091 -0.602768951573 -7.88694387464 -7.17599017521 26.7901128736 26.0791591742 25.4601107896 22.6309880297 25.9949216604 1.63187208393 1.26209952336
36 1 -0.58828826635 -0.630584571719 -0.60132088305 -8.7865470184 -7.17366643385 27.2931643471 25.6802837626 25.049120208 22.0152983481 25.7670991689 -7.63923238342 -7.63923238342
36 2 -0.58828826635 -0.630584571719 -0.60132088305 -7.79586549924 -7.17366643385 26.302482828 25.6802837626 25.049120208 22.0018046851 25.673316612 0.643041728624 -3.4980953274
36 3 -0.58828826635 -0.630584571719 -0.60132088305 -7.81721632904 -7.17366643385 26.3238336578 25.6802837626 25.049120208 22.1380679091 25.6469971926 0.192024211924 -2.26805548096
36 4 -0.58828826635 -0.630584571719 -0.60132088305 -8.04086448383 -7.17366643385 26.5474818125 25.6802837626 25.049120208 21.9734160637 25.6487863763 1.40062506185 -1.35088534526
36 5 -0.58828826635 -0.630584571719 -0.60132088305 -8.38814283737 -7.17366643385 26.8947601661 25.6802837626 25.049120208 22.0274484134 25.6537465482 -3.33154184569 -1.74701664534
36 6 -0.58828826635 -0.630584571719 -0.60132088305 -7.78215796476 -7.17366643385 26.2887752935 25.6802837626 25.049120208 21.9824248342 25.6345976805 1.03101642216 -1.28401113409
36 7 -0.58828826635 -0.630584571719 -0.60132088305 -7.79945036685 -7.17366643385 26.3060676956 25.6802837626 25.049120208 21.9895964765 25.62781466 1.75256811507 -0.850214098498
36 8 -0.58828826635 -0.630584571719 -0.60132088305 -8.13246700127 -7.17366643385 26.63908433 25.6802837626 25.049120208 21.8534255905 25.6307196653 -1.36678868965 -0.914785922392
36 9 -0.58828826635 -0.630584571719 -0.60132088305 -8.18911105786 -7.17366643385 26.6957283866 25.6802837626 25.049120208 21.9567722573 25.633464285 -8.09718288029 -1.71283002882
36 10 -0.58828826635 -0.630584571719 -0.60132088305 -8.75369871087 -7.17366643385 27.2603160396 25.6802837626 25.049120208 21.9656577411 25.6380968233 -6.0597050402 -2.14751752996
37 1 -0.609763441649 -0.630036647244 -0.60216513891 -7.83117169611 -7.182274519 27.0125390327 26.3636418556 25.7532929681 22.9223831349 26.235450926 2.8225092888 2.8225092888
37 2 -0.609763441649 -0.630036647244 -0.60216513891 -8.25897183763 -7.182274519 27.4403391743 26.3636418556 25.7532929681 23.1110884653 26.2910967889 0.21621951787 1.51936440334
37 3 -0.609763441649 -0.630036647244 -0.60216513891 -8.04303430231 -7.182274519 27.2244016389 26.3636418556 25.7532929681 22.9811676868 26.3278245498 2.74034981397 1.92635954021
37 4 -0.609763441649 -0.630036647244 -0.60216513891 -8.24853887103 -7.182274519 27.4299062077 26.3636418556 25.7532929681 22.9648447057 26.3461447324 -1.89295152117 0.971531774869
37 5 -0.609763441649 -0.630036647244 -0.60216513891 -7.82084098498 -7.182274519 27.0022083216 26.3636418556 25.7532929681 22.9640822548 26.3277311202 1.88526921055 1.154279262
37 6 -0.609763441649 -0.630036647244 -0.60216513891 -9.22580890681 -7.182274519 28.4071762434 26.3636418556 25.7532929681 23.0094856568 26.364449975 -8.60653918618 -0.472523812692
37 7 -0.609763441649 -0.630036647244 -0.60216513891 -7.92915927437 -7.182274519 27.110526611 26.3636418556 25.7532929681 22.9916216332 26.3498954297 1.72867933971 -0.158066219492
37 8 -0.609763441649 -0.630036647244 -0.60216513891 -8.06522508735 -7.182274519 27.246592424 26.3636418556 25.7532929681 23.0381014198 26.3455499549 -1.95933063986 -0.383224272038
37 9 -0.609763441649 -0.630036647244 -0.60216513891 -7.89326760955 -7.182274519 27.0746349462 26.3636418556 25.7532929681 23.047312667 26.3385318297 1.88484519618 -0.131216553348
37 10 -0.609763441649 -0.630036647244 -0.60216513891 -7.8749480065 -7.182274519 27.0563153431 26.3636418556 25.7532929681 22.919594628 26.3297846318 1.87947113894 0.0698522158813
38 1 -0.609064919491 -0.629498910635 -0.602855116968 -8.07925841119 -7.18164369496 27.2386781816 26.3410634654 25.7296832317 23.0066649762 26.3331026786 -0.628616034484 -0.628616034484
38 2 -0.609064919491 -0.629498910635 -0.602855116968 -8.8803120168 -7.18164369496 28.0397317872 26.3410634654 25.7296832317 23.0176276365 26.4142292531 -9.47343064372 -5.0510233391
38 3 -0.609064919491 -0.629498910635 -0.602855116968 -8.97439523791 -7.18164369496 28.1338150083 26.3410634654 25.7296832317 23.0450889763 26.4167663092 -4.68009099665 -4.92737922495
38 4 -0.609064919491 -0.629498910635 -0.602855116968 -8.11592989183 -7.18164369496 27.2753496622 26.3410634654 25.7296832317 22.9548368346 26.4103644067 0.91881957834 -3.46582952413
38 5 -0.609064919491 -0.629498910635 -0.602855116968 -8.75782953428 -7.18164369496 27.9172493047 26.3410634654 25.7296832317 23.0479740296 26.4266592562 -0.901987705263 -2.95306116036
38 6 -0.609064919491 -0.629498910635 -0.602855116968 -8.4401991864 -7.18164369496 27.5996189568 26.3410634654 25.7296832317 22.9361020685 26.4066500212 -4.39259446735 -3.19298337819
38 7 -0.609064919491 -0.629498910635 -0.602855116968 -8.87257277946 -7.18164369496 28.0319925499 26.3410634654 25.7296832317 23.0238648459 26.4082404746 -8.03652970548 -3.8849185678
38 8 -0.609064919491 -0.629498910635 -0.602855116968 -7.96137146712 -7.18164369496 27.1207912375 26.3410634654 25.7296832317 22.9181183307 26.3963093776 1.54011482384 -3.20678939385
38 9 -0.609064919491 -0.629498910635 -0.602855116968 -7.81527287178 -7.18164369496 26.9746926422 26.3410634654 25.7296832317 22.9210911193 26.3769203745 2.54275035833 -2.5679516436
38 10 -0.609064919491 -0.629498910635 -0.602855116968 -8.50650976203 -7.18164369496 27.6659295324 26.3410634654 25.7296832317 23.0629090754 26.3866720283 0.31055477619 -2.28010100162
39 1 -0.631865929507 -0.629558086107 -0.605756198222 -7.86968709978 -7.21359589027 27.7455146049 27.0894233954 26.4989629324 24.080318195 26.9615995232 3.79847964235 3.79847964235
39 2 -0.631865929507 -0.629558086107 -0.605756198222 -8.72804580125 -7.21359589027 28.6038733064 27.0894233954 26.4989629324 24.0325124585 27.063694491 -3.5765586421 0.110960500123


==> figures/out7b.txt <==
0 2 -0.2 -0.2 -0.2 -24.3295515945 -22.7928780582 37.2339515945 35.6972780582 35.6389770284 0.0 35.3939715213 -44.4822333745 -45.6560377632
0 3 -0.2 -0.2 -0.2 -25.4465436804 -22.7928780582 38.3509436804 35.6972780582 35.6389770284 0.0 35.6033779338 -41.4803241083 -44.2641332116
0 4 -0.2 -0.2 -0.2 -25.4410409073 -22.7928780582 38.3454409073 35.6972780582 35.6389770284 0.0 35.6521824263 -44.1010314322 -44.2233577667
0 5 -0.2 -0.2 -0.2 -25.5000633372 -22.7928780582 38.4044633372 35.6972780582 35.6389770284 0.0 35.6572785546 -37.6072383798 -42.9001338893
0 6 -0.2 -0.2 -0.2 -25.4530542231 -22.7928780582 38.3574542231 35.6972780582 35.6389770284 0.0 35.6728509405 -41.8575451834 -42.726369105
0 7 -0.2 -0.2 -0.2 -26.9043270327 -22.7928780582 39.8087270327 35.6972780582 35.6389770284 0.0 35.8159386813 -34.9355632231 -41.6133968362
0 8 -0.2 -0.2 -0.2 -24.8253697796 -22.7928780582 37.7297697796 35.6972780582 35.6389770284 0.0 35.7959343617 -47.3253901757 -42.3273960036
0 9 -0.2 -0.2 -0.2 -25.1675685334 -22.7928780582 38.0719685334 35.6972780582 35.6389770284 5.75597281038 35.7800356446 -48.7954269517 -43.046066109
0 10 -0.2 -0.2 -0.2 -24.6345060785 -22.7928780582 37.5389060785 35.6972780582 35.6389770284 0.0 35.7394766181 -49.6893481585 -43.7103943139
1 1 -0.221855197157 -0.210927598578 -0.202185519716 -23.5579197533 -21.7932420653 37.8746025936 36.1099249056 36.0213769316 0.0 35.6348746808 -43.9532625273 -43.9532625273
1 2 -0.221855197157 -0.210927598578 -0.202185519716 -24.3613072937 -21.7932420653 38.677990134 36.1099249056 36.0213769316 0.0 35.893468741 -43.1041708998 -43.5287167135
1 3 -0.221855197157 -0.210927598578 -0.202185519716 -23.5518825341 -21.7932420653 37.8685653744 36.1099249056 36.0213769316 0.0 35.7849215767 -46.7477031357 -44.6017121876
1 4 -0.221855197157 -0.210927598578 -0.202185519716 -24.554183136 -21.7932420653 38.8708659763 36.1099249056 36.0213769316 0.0 35.9592996825 -36.1157767559 -42.4802283296
1 5 -0.221855197157 -0.210927598578 -0.202185519716 -23.7209185937 -21.7932420653 38.037601434 36.1099249056 36.0213769316 0.0 35.9229366425 -42.9150067822 -42.5671840201
1 6 -0.221855197157 -0.210927598578 -0.202185519716 -24.9338557022 -21.7932420653 39.2505385424 36.1099249056 36.0213769316 0.0 36.028191011 -39.3866452954 -42.0370942327
1 7 -0.221855197157 -0.210927598578 -0.202185519716 -23.2826541747 -21.7932420653 37.599337015 36.1099249056 36.0213769316 0.0 35.9785731846 -43.1691152026 -42.1988115141
1 8 -0.221855197157 -0.210927598578 -0.202185519716 -22.9775593335 -21.7932420653 37.2942421738 36.1099249056 36.0213769316 0.0 35.9341287361 -48.7197600343 -43.0139300791
1 9 -0.221855197157 -0.210927598578 -0.202185519716 -24.1652059922 -21.7932420653 38.4818888325 36.1099249056 36.0213769316 7.50392949704 35.9627663126 -40.9159748051 -42.7808239376
1 10 -0.221855197157 -0.210927598578 -0.202185519716 -23.9481893617 -21.7932420653 38.264872202 36.1099249056 36.0213769316 0.0 35.9542672871 -44.5122990657 -42.9539714504
2 1 -0.243332182882 -0.22172912668 -0.206300186032 -23.4099859837 -20.8586415438 39.1145116415 36.5631672016 36.4346360897 0.0 36.5525606278 -42.8734422969 -42.8734422969
2 2 -0.243332182882 -0.22172912668 -0.206300186032 -25.7293016681 -20.8586415438 41.4338273259 36.5631672016 36.4346360897 0.0 37.4767456569 -34.8885107375 -38.8809765172
2 3 -0.243332182882 -0.22172912668 -0.206300186032 -23.4900128609 -20.8586415438 39.1945385187 36.5631672016 36.4346360897 0.0 37.2786133084 -41.8516007102 -39.8711845815
2 4 -0.243332182882 -0.22172912668 -0.206300186032 -23.7754647254 -20.8586415438 39.4799903832 36.5631672016 36.4346360897 0.0 37.1529406336 -42.7744591488 -40.5970032234
2 5 -0.243332182882 -0.22172912668 -0.206300186032 -24.2137194204 -20.8586415438 39.9182450783 36.5631672016 36.4346360897 0.0 37.1106849617 -35.3156041206 -39.5407234028
2 6 -0.243332182882 -0.22172912668 -0.206300186032 -24.9657483072 -20.8586415438 40.670273965 36.5631672016 36.4346360897 0.0 37.1576294023 -38.6864924888 -39.3983515838
2 7 -0.243332182882 -0.22172912668 -0.206300186032 -22.5877084603 -20.8586415438 38.2922341182 36.5631672016 36.4346360897 0.0 37.064364585 -44.7335269251 -40.1605194897
2 8 -0.243332182882 -0.22172912668 -0.206300186032 -24.0003095381 -20.8586415438 39.704835196 36.5631672016 36.4346360897 0.0 37.0316467838 -40.4078053793 -40.1914302259
2 9 -0.243332182882 -0.22172912668 -0.206300186032 -23.5158441025 -20.8586415438 39.2203697603 36.5631672016 36.4346360897 9.1450123896 36.9823838748 -42.5631751185 -40.4549574362
2 10 -0.243332182882 -0.22172912668 -0.206300186032 -22.1233833097 -20.8586415438 37.8279089675 36.5631672016 36.4346360897 0.0 36.9134141323 -46.939162534 -41.103377946
3 1 -0.263883871855 -0.232267812974 -0.212058554615 -21.994332157 -20.0103630875 39.0269079563 37.0429388868 36.8645875033 0.0 36.5517493128 -41.4137321048 -41.4137321048
3 2 -0.263883871855 -0.232267812974 -0.212058554615 -22.4801242851 -20.0103630875 39.5127000844 37.0429388868 36.8645875033 0.0 36.7066623302 -40.4413669046 -40.9275495047
3 3 -0.263883871855 -0.232267812974 -0.212058554615 -21.56216959 -20.0103630875 38.5947453892 37.0429388868 36.8645875033 0.0 36.5860981947 -47.4691405917 -43.108079867
3 4 -0.263883871855 -0.232267812974 -0.212058554615 -22.5149642607 -20.0103630875 39.54754006 37.0429388868 36.8645875033 0.0 36.6385598447 -37.580823516 -41.7262657793
3 5 -0.263883871855 -0.232267812974 -0.212058554615 -21.4619597814 -20.0103630875 38.4945355807 37.0429388868 36.8645875033 0.0 36.5633902564 -38.7365600139 -41.1283246262
3 6 -0.263883871855 -0.232267812974 -0.212058554615 -22.4225360645 -20.0103630875 39.4551118638 37.0429388868 36.8645875033 0.0 36.6454577004 -38.8234184944 -40.7441736042
3 7 -0.263883871855 -0.232267812974 -0.212058554615 -21.722785332 -20.0103630875 38.7553611313 37.0429388868 36.8645875033 0.0 36.6092630174 -45.0809603071 -41.3637145618
3 8 -0.263883871855 -0.232267812974 -0.212058554615 -22.7261553246 -20.0103630875 39.7587311239 37.0429388868 36.8645875033 0.0 36.6693832027 -40.3592669681 -41.2381586126
3 9 -0.263883871855 -0.232267812974 -0.212058554615 -22.1519392752 -20.0103630875 39.1845150745 37.0429388868 36.8645875033 10.7493819213 36.6834835366 -38.9597549168 -40.9850026464
3 10 -0.263883871855 -0.232267812974 -0.212058554615 -22.5002248453 -20.0103630875 39.5328006446 37.0429388868 36.8645875033 0.0 36.7108232457 -43.9649124801 -41.2829936297
4 1 -0.28452536867 -0.242719324113 -0.21930523602 -23.2711749802 -19.2056181567 41.6376043036 37.5720474802 37.3302204972 0.0 38.3111951426 -36.3103105648 -36.3103105648
4 2 -0.28452536867 -0.242719324113 -0.21930523602 -20.6192633724 -19.2056181567 38.9856926959 37.5720474802 37.3302204972 0.0 37.8214037 -40.9001858566 -38.6052482107
4 3 -0.28452536867 -0.242719324113 -0.21930523602 -20.7987467978 -19.2056181567 39.1651761213 37.5720474802 37.3302204972 0.0 37.5837145093 -41.1033736295 -39.4379566836
4 4 -0.28452536867 -0.242719324113 -0.21930523602 -21.2512847423 -19.2056181567 39.6177140658 37.5720474802 37.3302204972 0.0 37.4758721732 -39.1086378882 -39.3556269847
4 5 -0.28452536867 -0.242719324113 -0.21930523602 -21.9430293231 -19.2056181567 40.3094586466 37.5720474802 37.3302204972 0.0 37.5099505785 -37.6580026692 -39.0161021216
4 6 -0.28452536867 -0.242719324113 -0.21930523602 -20.9571167623 -19.2056181567 39.3235460857 37.5720474802 37.3302204972 0.0 37.4417481707 -41.3973186093 -39.4129715362
4 7 -0.28452536867 -0.242719324113 -0.21930523602 -21.5936039705 -19.2056181567 39.960033294 37.5720474802 37.3302204972 0.0 37.4002939508 -39.3116338253 -39.3984947204
4 8 -0.28452536867 -0.242719324113 -0.21930523602 -21.9242329136 -19.2056181567 40.2906622371 37.5720474802 37.3302204972 0.0 37.404428602 -33.2109927699 -38.6250569766
4 9 -0.28452536867 -0.242719324113 -0.21930523602 -20.9635164111 -19.2056181567 39.3299457345 37.5720474802 37.3302204972 12.7495783883 37.3768259926 -40.3376306002 -38.8153429348
4 10 -0.28452536867 -0.242719324113 -0.21930523602 -22.4632658269 -19.2056181567 40.8296951504 37.5720474802 37.3302204972 0.0 37.4308804786 -34.131492875 -38.3469579288
5 1 -0.303698847634 -0.252882578033 -0.227744597182 -19.9321782931 -18.5023530069 39.5375978272 38.1077725411 37.7930434339 0.0 37.2263330708 -41.1592358203 -41.1592358203
5 2 -0.303698847634 -0.252882578033 -0.227744597182 -20.9605945328 -18.5023530069 40.5660140669 38.1077725411 37.7930434339 0.0 37.5808940768 -38.0084614771 -39.5838486487
5 3 -0.303698847634 -0.252882578033 -0.227744597182 -20.1911508749 -18.5023530069 39.7965704091 38.1077725411 37.7930434339 0.0 37.4938779393 -41.3636238397 -40.1771070457
5 4 -0.303698847634 -0.252882578033 -0.227744597182 -21.5562988795 -18.5023530069 41.1617184137 38.1077725411 37.7930434339 0.0 37.6534985639 -36.8112298507 -39.335637747
5 5 -0.303698847634 -0.252882578033 -0.227744597182 -21.4012559629 -18.5023530069 41.006675497 38.1077725411 37.7930434339 0.0 37.7473016196 -35.4500026445 -38.5585107265
5 6 -0.303698847634 -0.252882578033 -0.227744597182 -20.4593054281 -18.5023530069 40.0647249623 38.1077725411 37.7930434339 0.0 37.7044937291 -36.3521807205 -38.1907890588
5 7 -0.303698847634 -0.252882578033 -0.227744597182 -20.6212054183 -18.5023530069 40.2266249524 38.1077725411 37.7930434339 0.0 37.6622946955 -25.981520044 -36.446607771
5 8 -0.303698847634 -0.252882578033 -0.227744597182 -20.6350127742 -18.5023530069 40.2404323083 38.1077725411 37.7930434339 0.0 37.6196142432 -40.7354311314 -36.982710691
5 9 -0.303698847634 -0.252882578033 -0.227744597182 -21.6050723292 -18.5023530069 41.2104918634 38.1077725411 37.7930434339 15.2917063252 37.714870094 -35.5146181955 -36.8195893026
5 10 -0.303698847634 -0.252882578033 -0.227744597182 -21.8353965129 -18.5023530069 41.440816047 38.1077725411 37.7930434339 0.0 37.7670396791 -33.5774014224 -36.4953705146
6 1 -0.321946532892 -0.262748857299 -0.237164790753 -19.8916370968 -17.874364946 40.6762220522 38.6589499015 38.2608053166 0.0 38.0706186723 -38.4668377577 -38.4668377577
6 2 -0.321946532892 -0.262748857299 -0.237164790753 -18.7745220167 -17.874364946 39.5591069721 38.6589499015 38.2608053166 0.0 37.7993349305 -37.4962971291 -37.9815674434
6 3 -0.321946532892 -0.262748857299 -0.237164790753 -20.578972062 -17.874364946 41.3635570175 38.6589499015 38.2608053166 0.0 38.0031022264 -37.0445153967 -37.6692167612
6 4 -0.321946532892 -0.262748857299 -0.237164790753 -20.2409845389 -17.874364946 41.0255694943 38.6589499015 38.2608053166 0.0 38.082239167 -38.0546576614 -37.7655769862
6 5 -0.321946532892 -0.262748857299 -0.237164790753 -21.9358025911 -17.874364946 42.7203875466 38.6589499015 38.2608053166 0.0 38.4438810249 -33.0831836906 -36.8290983271
6 6 -0.321946532892 -0.262748857299 -0.237164790753 -20.0465174325 -17.874364946 40.831102388 38.6589499015 38.2608053166 0.0 38.3813931937 -33.817830625 -36.3272203767
6 7 -0.321946532892 -0.262748857299 -0.237164790753 -19.0642440849 -17.874364946 39.8488290404 38.6589499015 38.2608053166 0.0 38.2931527268 -40.544499974 -36.9296888906
6 8 -0.321946532892 -0.262748857299 -0.237164790753 -20.9497739081 -17.874364946 41.7343588636 38.6589499015 38.2608053166 0.0 38.369747188 -33.5963932414 -36.5130269345
6 9 -0.321946532892 -0.262748857299 -0.237164790753 -19.8723693256 -17.874364946 40.6569542811 38.6589499015 38.2608053166 17.4095509344 38.3522778526 -39.4974526431 -36.844629791
6 10 -0.321946532892 -0.262748857299 -0.237164790753 -20.8830800126 -17.874364946 41.6676649681 38.6589499015 38.2608053166 0.0 38.3661119652 -26.9125822255 -35.8514250344
7 1 -0.339872245409 -0.272389280812 -0.247435536218 -19.0572031986 -17.2984159924 41.000147697 39.2413604908 38.7467568482 0.0 38.1889646244 -37.2548344996 -37.2548344996
7 2 -0.339872245409 -0.272389280812 -0.247435536218 -18.9438774062 -17.2984159924 40.8868219045 39.2413604908 38.7467568482 0.0 38.247844185 -36.7152029863 -36.985018743
7 3 -0.339872245409 -0.272389280812 -0.247435536218 -21.0684525316 -17.2984159924 43.0113970299 39.2413604908 38.7467568482 0.0 38.8546617519 -30.5426987238 -34.8375787366
7 4 -0.339872245409 -0.272389280812 -0.247435536218 -18.5292765697 -17.2984159924 40.472221068 39.2413604908 38.7467568482 0.0 38.7208935222 -35.9286907176 -35.1103567318
7 5 -0.339872245409 -0.272389280812 -0.247435536218 -18.957167902 -17.2984159924 40.9001124003 39.2413604908 38.7467568482 0.0 38.6318583333 -34.5536497907 -34.9990153436
7 6 -0.339872245409 -0.272389280812 -0.247435536218 -21.072761175 -17.2984159924 43.0157056733 39.2413604908 38.7467568482 0.0 38.9545608652 -32.4574590196 -34.5754226229
7 7 -0.339872245409 -0.272389280812 -0.247435536218 -18.3494640672 -17.2984159924 40.2924085656 39.2413604908 38.7467568482 0.0 38.8635855678 -40.103878984 -35.3652021031
7 8 -0.339872245409 -0.272389280812 -0.247435536218 -20.1621071479 -17.2984159924 42.1050516462 39.2413604908 38.7467568482 0.0 38.906719461 -32.1500406058 -34.9633069159
7 9 -0.339872245409 -0.272389280812 -0.247435536218 -18.2261689595 -17.2984159924 40.1691134578 39.2413604908 38.7467568482 19.7867363595 38.829026139 -41.8815286538 -35.7319982201
7 10 -0.339872245409 -0.272389280812 -0.247435536218 -18.4701965876 -17.2984159924 40.4131410859 39.2413604908 38.7467568482 0.0 38.7695774386 -39.1545291313 -36.0742513112
8 1 -0.357909371065 -0.281891513063 -0.258482919703 -19.5805521804 -16.7616764846 42.6890557386 39.8701800428 39.2638122124 0.0 39.5356762609 -33.1054870343 -33.1054870343
8 2 -0.357909371065 -0.281891513063 -0.258482919703 -18.3525078419 -16.7616764846 41.4610114001 39.8701800428 39.2638122124 0.0 39.1790755858 -37.0690755583 -35.0872812963
8 3 -0.357909371065 -0.281891513063 -0.258482919703 -18.3381298194 -16.7616764846 41.4466333776 39.8701800428 39.2638122124 0.0 39.0692879906 -32.5594358527 -34.2446661484
8 4 -0.357909371065 -0.281891513063 -0.258482919703 -17.5515974681 -16.7616764846 40.6601010263 39.8701800428 39.2638122124 0.0 38.9330588865 -37.3620224342 -35.0240052199
8 5 -0.357909371065 -0.281891513063 -0.258482919703 -18.8970119711 -16.7616764846 42.0055155292 39.8701800428 39.2638122124 0.0 39.0246531662 -38.69378219 -35.7579606139
8 6 -0.357909371065 -0.281891513063 -0.258482919703 -17.8758035556 -16.7616764846 40.9843071138 39.8701800428 39.2638122124 0.0 38.9557989136 -35.3536512162 -35.6905757143
8 7 -0.357909371065 -0.281891513063 -0.258482919703 -18.8493700225 -16.7616764846 41.9578735807 39.8701800428 39.2638122124 0.0 39.003359764 -37.2739658364 -35.9167743032
8 8 -0.357909371065 -0.281891513063 -0.258482919703 -20.6876376508 -16.7616764846 43.796141209 39.8701800428 39.2638122124 0.0 39.3222464332 -23.4484904824 -34.3582388256
8 9 -0.357909371065 -0.281891513063 -0.258482919703 -18.8159018856 -16.7616764846 41.9244054438 39.8701800428 39.2638122124 22.0672253775 39.3047498829 -35.6377961443 -34.500411861
8 10 -0.357909371065 -0.281891513063 -0.258482919703 -18.0623067269 -16.7616764846 41.1708102851 39.8701800428 39.2638122124 0.0 39.2519832375 -37.2188807924 -34.7722587541
9 1 -0.375295500442 -0.291231911801 -0.270164177777 -19.6050901916 -16.2867291874 43.8370854301 40.5187244259 39.7946848451 0.0 40.7094708918 -30.8115002669 -30.8115002669
9 2 -0.375295500442 -0.291231911801 -0.270164177777 -18.3449351685 -16.2867291874 42.5769304071 40.5187244259 39.7946848451 0.0 40.3012271834 -36.3857773617 -33.5986388143
9 3 -0.375295500442 -0.291231911801 -0.270164177777 -16.6870059719 -16.2867291874 40.9190012104 40.5187244259 39.7946848451 0.0 39.9668893638 -43.6505733955 -36.9492836747
9 4 -0.375295500442 -0.291231911801 -0.270164177777 -19.6152626022 -16.2867291874 43.8472578407 40.5187244259 39.7946848451 0.0 40.0982202536 -34.642147529 -36.3724996383
9 5 -0.375295500442 -0.291231911801 -0.270164177777 -17.8078563434 -16.2867291874 42.0398515819 40.5187244259 39.7946848451 0.0 40.0002564286 -34.0530497911 -35.9086096688
9 6 -0.375295500442 -0.291231911801 -0.270164177777 -19.8722726186 -16.2867291874 44.1042678572 40.5187244259 39.7946848451 0.0 40.2091605065 -33.3355869638 -35.4797725513
9 7 -0.375295500442 -0.291231911801 -0.270164177777 -17.2958164811 -16.2867291874 41.5278117196 40.5187244259 39.7946848451 0.0 40.1009464519 -36.3166779032 -35.5993304587
9 8 -0.375295500442 -0.291231911801 -0.270164177777 -18.9614835652 -16.2867291874 43.1934788038 40.5187244259 39.7946848451 0.0 40.1000198144 -25.5753243609 -34.3463296965
9 9 -0.375295500442 -0.291231911801 -0.270164177777 -17.9053298903 -16.2867291874 42.1373251288 40.5187244259 39.7946848451 24.0025169904 40.0435232488 -37.6796723781 -34.7167011056
9 10 -0.375295500442 -0.291231911801 -0.270164177777 -19.2291122479 -16.2867291874 43.4611074864 40.5187244259 39.7946848451 0.0 40.0425418682 -29.118823181 -34.1569133131
10 1 -0.392373957098 -0.300426643191 -0.282385155709 -18.0112096998 -15.8624682068 43.3468148075 41.1980733145 40.3626883491 0.0 40.4012019079 -28.9993022844 -28.9993022844
10 2 -0.392373957098 -0.300426643191 -0.282385155709 -17.2432584602 -15.8624682068 42.5788635679 41.1980733145 40.3626883491 0.0 40.1166725253 -32.8891087097 -30.944205497
10 3 -0.392373957098 -0.300426643191 -0.282385155709 -19.5606269706 -15.8624682068 44.8962320783 41.1980733145 40.3626883491 0.0 40.7068593803 -26.9119810608 -29.600130685
10 4 -0.392373957098 -0.300426643191 -0.282385155709 -18.2277914131 -15.8624682068 43.5633965208 41.1980733145 40.3626883491 0.0 40.6464119124 -34.4747362005 -30.8187820639
10 5 -0.392373957098 -0.300426643191 -0.282385155709 -17.287461011 -15.8624682068 42.6230661187 41.1980733145 40.3626883491 0.0 40.5244545354 -34.2345661983 -31.5019388908
10 6 -0.392373957098 -0.300426643191 -0.282385155709 -15.7282963112 -15.8624682068 41.0639014189 41.1980733145 40.3626883491 0.0 40.381680657 -40.5469504213 -33.0094408125
10 7 -0.392373957098 -0.300426643191 -0.282385155709 -16.9052989513 -15.8624682068 42.240904059 41.1980733145 40.3626883491 0.0 40.3139811674 -40.6119383976 -34.0955118961
10 8 -0.392373957098 -0.300426643191 -0.282385155709 -17.1868148665 -15.8624682068 42.5224199742 41.1980733145 40.3626883491 0.0 40.2671317258 -34.8542585697 -34.1903552303
10 9 -0.392373957098 -0.300426643191 -0.282385155709 -16.7147782167 -15.8624682068 42.0503833243 41.1980733145 40.3626883491 25.4364281586 40.2150699269 -36.0624731646 -34.3983683341
10 10 -0.392373957098 -0.300426643191 -0.282385155709 -17.2794858829 -15.8624682068 42.6150909906 41.1980733145 40.3626883491 0.0 40.1770122377 -32.7194887938 -34.2304803801
11 1 -0.409489197288 -0.309515189366 -0.295095559867 -16.7470971846 -15.481019533 43.1886891133 41.9226114618 41.0047687269 0.0 40.4352116108 -31.2978530916 -31.2978530916
11 2 -0.409489197288 -0.309515189366 -0.295095559867 -18.4314699454 -15.481019533 44.8730618742 41.9226114618 41.0047687269 0.0 40.9983813791 -24.7463070981 -28.0220800949
11 3 -0.409489197288 -0.309515189366 -0.295095559867 -15.7174375918 -15.481019533 42.1590295206 41.9226114618 41.0047687269 0.0 40.7259231342 -39.3703301557 -31.8048301151
11 4 -0.409489197288 -0.309515189366 -0.295095559867 -16.4015345219 -15.481019533 42.8431264506 41.9226114618 41.0047687269 0.0 40.614697494 -36.5630892518 -32.9943948993
11 5 -0.409489197288 -0.309515189366 -0.295095559867 -17.0656067173 -15.481019533 43.5071986461 41.9226114618 41.0047687269 0.0 40.5709348242 -36.2725151987 -33.6500189592
11 6 -0.409489197288 -0.309515189366 -0.295095559867 -15.957181647 -15.481019533 42.3987735758 41.9226114618 41.0047687269 0.0 40.4723342631 -41.4728668485 -34.9538269407
11 7 -0.409489197288 -0.309515189366 -0.295095559867 -15.9540692731 -15.481019533 42.3956612019 41.9226114618 41.0047687269 0.0 40.4206660199 -37.9970410959 -35.38857182
11 8 -0.409489197288 -0.309515189366 -0.295095559867 -17.2550779972 -15.481019533 43.696669926 41.9226114618 41.0047687269 0.0 40.471828926 -30.1272989674 -34.7309127135
11 9 -0.409489197288 -0.309515189366 -0.295095559867 -16.9252403528 -15.481019533 43.3668322816 41.9226114618 41.0047687269 28.0173478002 40.4886841428 -34.3282979664 -34.6861777416
11 10 -0.409489197288 -0.309515189366 -0.295095559867 -17.1564936707 -15.481019533 43.5980855995 41.9226114618 41.0047687269 0.0 40.5188634209 -34.1272145291 -34.6302814203
12 1 -0.426804337998 -0.318537431568 -0.30826643768 -16.6258788247 -15.1412649699 44.1863751462 42.7017612914 41.7423578527 0.0 41.2978074084 -35.5831404248 -35.5831404248
12 2 -0.426804337998 -0.318537431568 -0.30826643768 -16.6124013294 -15.1412649699 44.1728976508 42.7017612914 41.7423578527 0.0 41.197357792 -32.5956746517 -34.0894075382
12 3 -0.426804337998 -0.318537431568 -0.30826643768 -16.1019969755 -15.1412649699 43.6624932969 42.7017612914 41.7423578527 0.0 41.134379387 -35.3582874836 -34.51236752
12 4 -0.426804337998 -0.318537431568 -0.30826643768 -14.7748794769 -15.1412649699 42.3353757984 42.7017612914 41.7423578527 0.0 40.9504112527 -40.3898481953 -35.9817376889
12 5 -0.426804337998 -0.318537431568 -0.30826643768 -16.847777471 -15.1412649699 44.4082737925 42.7017612914 41.7423578527 0.0 41.0449951667 -35.0518080195 -35.795751755
12 6 -0.426804337998 -0.318537431568 -0.30826643768 -15.6111144803 -15.1412649699 43.1716108017 42.7017612914 41.7423578527 0.0 40.9626476504 -33.6520924642 -35.4384752065
12 7 -0.426804337998 -0.318537431568 -0.30826643768 -15.4284482536 -15.1412649699 42.988944575 42.7017612914 41.7423578527 0.0 40.9008821594 -34.7308921031 -35.337391906
12 8 -0.426804337998 -0.318537431568 -0.30826643768 -17.6019448143 -15.1412649699 45.1624411357 42.7017612914 41.7423578527 0.0 41.1239094232 -27.6562879455 -34.377253911
12 9 -0.426804337998 -0.318537431568 -0.30826643768 -16.0394229924 -15.1412649699 43.5999193139 42.7017612914 41.7423578527 29.963593265 41.0808881791 -28.7660971714 -33.753792051
12 10 -0.426804337998 -0.318537431568 -0.30826643768 -15.7770715881 -15.1412649699 43.3375679095 42.7017612914 41.7423578527 0.0 41.0405976434 -32.3248260608 -33.610895452
13 1 -0.443609785724 -0.327471171151 -0.321800772484 -17.1516638083 -14.8572080727 45.7981281618 43.5036724262 42.5416527858 0.0 42.268410828 -24.4324969756 -24.4324969756
13 2 -0.443609785724 -0.327471171151 -0.321800772484 -15.8800485583 -14.8572080727 44.5265129118 43.5036724262 42.5416527858 0.0 42.0250086782 -27.9784890372 -26.2054930064
13 3 -0.443609785724 -0.327471171151 -0.321800772484 -15.8663605148 -14.8572080727 44.5128248683 43.5036724262 42.5416527858 0.0 41.8954196699 -33.248014676 -28.5530002296
13 4 -0.443609785724 -0.327471171151 -0.321800772484 -15.2341104415 -14.8572080727 43.880574795 43.5036724262 42.5416527858 0.0 41.761361039 -33.2782225202 -29.7343058022
13 5 -0.443609785724 -0.327471171151 -0.321800772484 -18.117518391 -14.8572080727 46.7639827445 43.5036724262 42.5416527858 0.0 42.2576290572 -34.7424122853 -30.7359270988
13 6 -0.443609785724 -0.327471171151 -0.321800772484 -15.2861023804 -14.8572080727 43.9325667339 43.5036724262 42.5416527858 0.0 42.1443522312 -34.0834854281 -31.293853487
13 7 -0.443609785724 -0.327471171151 -0.321800772484 -15.9757572023 -14.8572080727 44.6222215558 43.5036724262 42.5416527858 0.0 42.0830958937 -27.9589830454 -30.817443424
13 8 -0.443609785724 -0.327471171151 -0.321800772484 -17.4168347507 -14.8572080727 46.0632991042 43.5036724262 42.5416527858 0.0 42.1998879569 -30.8093059387 -30.8164262383
13 9 -0.443609785724 -0.327471171151 -0.321800772484 -15.6692179878 -14.8572080727 44.3156823413 43.5036724262 42.5416527858 31.7686197438 42.1447853185 -27.1567592827 -30.4097965766
13 10 -0.443609785724 -0.327471171151 -0.321800772484 -16.1732341713 -14.8572080727 44.8196985248 43.5036724262 42.5416527858 0.0 42.1082561472 -26.7429673996 -30.0431136589
14 1 -0.458631342554 -0.336215182578 -0.335483829491 -16.339545545 -14.6421592732 45.9567029008 44.2593166291 43.3190881382 0.0 42.9003212347 -29.6250598444 -29.6250598444
14 2 -0.458631342554 -0.336215182578 -0.335483829491 -13.478159048 -14.6421592732 43.0953164038 44.2593166291 43.3190881382 0.0 42.302312368 -33.3686566335 -31.4968582389
14 3 -0.458631342554 -0.336215182578 -0.335483829491 -14.6295881213 -14.6421592732 44.2467454771 44.2593166291 43.3190881382 0.0 42.1428358164 -36.7563555571 -33.2500240116
14 4 -0.458631342554 -0.336215182578 -0.335483829491 -17.6436395742 -14.6421592732 47.26079693 44.2593166291 43.3190881382 0.0 42.6990715328 -20.7134152369 -30.115871818
14 5 -0.458631342554 -0.336215182578 -0.335483829491 -16.0151146412 -14.6421592732 45.632271997 44.2593166291 43.3190881382 0.0 42.647588156 -34.6507644272 -31.0228503398
14 6 -0.458631342554 -0.336215182578 -0.335483829491 -15.3065416746 -14.6421592732 44.9236990304 44.2593166291 43.3190881382 0.0 42.5724930046 -31.616642008 -31.1218156178
14 7 -0.458631342554 -0.336215182578 -0.335483829491 -17.9457024831 -14.6421592732 47.5628598389 44.2593166291 43.3190881382 0.0 42.9315649758 -24.5267395926 -30.1796618999
14 8 -0.458631342554 -0.336215182578 -0.335483829491 -15.4762994541 -14.6421592732 45.0934568099 44.2593166291 43.3190881382 0.0 42.8530250165 -29.7473291525 -30.1256203065
14 9 -0.458631342554 -0.336215182578 -0.335483829491 -17.3622857459 -14.6421592732 46.9794431017 44.2593166291 43.3190881382 33.6289076161 43.0347182352 -30.6662810955 -30.1856937275
14 10 -0.458631342554 -0.336215182578 -0.335483829491 -16.1713008883 -14.6421592732 45.7884582441 44.2593166291 43.3190881382 0.0 42.9840005254 -30.8249338715 -30.2496177419
15 1 -0.473756151425 -0.344811493131 -0.349311061685 -16.9503627835 -14.4630144737 47.5448852885 45.0575369787 44.1541464493 0.0 44.1882158144 -30.6057811844 -30.6057811844
15 2 -0.473756151425 -0.344811493131 -0.349311061685 -16.7003715842 -14.4630144737 47.2948940893 45.0575369787 44.1541464493 0.0 44.1232820826 -27.6158423788 -29.1108117816
15 3 -0.473756151425 -0.344811493131 -0.349311061685 -13.939788368 -14.4630144737 44.534310873 45.0575369787 44.1541464493 0.0 43.7683802786 -33.5377436576 -30.5864557402
15 4 -0.473756151425 -0.344811493131 -0.349311061685 -13.9286959623 -14.4630144737 44.5232184673 45.0575369787 44.1541464493 0.0 43.5288444131 -28.1085701447 -29.9669843414
15 5 -0.473756151425 -0.344811493131 -0.349311061685 -15.465714395 -14.4630144737 46.0602369001 45.0575369787 44.1541464493 0.0 43.448132561 -30.8739276832 -30.1483730097
15 6 -0.473756151425 -0.344811493131 -0.349311061685 -15.2629032272 -14.4630144737 45.8574257323 45.0575369787 44.1541464493 0.0 43.3502838941 -26.6563184971 -29.5663639243
15 7 -0.473756151425 -0.344811493131 -0.349311061685 -15.8443839264 -14.4630144737 46.4389064314 45.0575369787 44.1541464493 0.0 43.3108967942 -17.3948037416 -27.8275696125
15 8 -0.473756151425 -0.344811493131 -0.349311061685 -14.8226170563 -14.4630144737 45.4171395614 45.0575369787 44.1541464493 0.0 43.2571379118 -27.682152836 -27.8093925154
15 9 -0.473756151425 -0.344811493131 -0.349311061685 -14.9854946462 -14.4630144737 45.5800171513 45.0575369787 44.1541464493 35.257993126 43.1897297749 -30.4349851646 -28.101125032
15 10 -0.473756151425 -0.344811493131 -0.349311061685 -14.6345190891 -14.4630144737 45.2290415941 45.0575369787 44.1541464493 0.0 43.1518775351 -34.197146595 -28.7107271883
16 1 -0.488111515019 -0.353240906183 -0.363191107018 -13.3984964224 -14.3275839734 44.9206625229 45.8497500739 44.9913684129 0.0 41.9027804356 -31.1614482306 -31.1614482306
16 2 -0.488111515019 -0.353240906183 -0.363191107018 -14.784843907 -14.3275839734 46.3070100075 45.8497500739 44.9913684129 0.0 42.7820880778 -31.9610386739 -31.5612434522
16 3 -0.488111515019 -0.353240906183 -0.363191107018 -15.0944625315 -14.3275839734 46.6166286321 45.8497500739 44.9913684129 0.0 43.1574386371 -31.900151117 -31.6742126738
16 4 -0.488111515019 -0.353240906183 -0.363191107018 -16.0430878503 -14.3275839734 47.5652539508 45.8497500739 44.9913684129 0.0 43.4886428781 -28.5738040188 -30.8991105101
16 5 -0.488111515019 -0.353240906183 -0.363191107018 -15.1142002404 -14.3275839734 46.636366341 45.8497500739 44.9913684129 0.0 43.5408963937 -24.3657722364 -29.5924428553
16 6 -0.488111515019 -0.353240906183 -0.363191107018 -16.3781937379 -14.3275839734 47.9003598384 45.8497500739 44.9913684129 0.0 43.8036525554 -28.1540579478 -29.3527120374
16 7 -0.488111515019 -0.353240906183 -0.363191107018 -14.8562865124 -14.3275839734 46.3784526129 45.8497500739 44.9913684129 0.0 43.7323921319 -25.3474769471 -28.7805355959
16 8 -0.488111515019 -0.353240906183 -0.363191107018 -15.5627671529 -14.3275839734 47.0849332534 45.8497500739 44.9913684129 0.0 43.7453134366 -30.5586960918 -29.0028056579
16 9 -0.488111515019 -0.353240906183 -0.363191107018 -16.1238430771 -14.3275839734 47.6460091777 45.8497500739 44.9913684129 36.6500526907 43.8798226528 -22.5091162264 -28.28128461
16 10 -0.488111515019 -0.353240906183 -0.363191107018 -13.2316925864 -14.3275839734 44.7538586869 45.8497500739 44.9913684129 0.0 43.7919265093 -33.2159530609 -28.7747514551
17 1 -0.502498890746 -0.361533016437 -0.377121885391 -13.2776534162 -14.22516814 45.7295317362 46.67704646 45.8673204835 0.0 43.4428858472 -30.6870725411 -30.6870725411
17 2 -0.502498890746 -0.361533016437 -0.377121885391 -14.2839575213 -14.22516814 46.7358358413 46.67704646 45.8673204835 0.0 43.4896377265 -26.4688162637 -28.5779444024
17 3 -0.502498890746 -0.361533016437 -0.377121885391 -13.8814297696 -14.22516814 46.3333080896 46.67704646 45.8673204835 0.0 43.5235182269 -27.438571994 -28.1981535996
17 4 -0.502498890746 -0.361533016437 -0.377121885391 -16.6029503047 -14.22516814 49.0548286248 46.67704646 45.8673204835 0.0 44.4208734015 -21.0000703831 -26.3986327955
17 5 -0.502498890746 -0.361533016437 -0.377121885391 -17.6504089095 -14.22516814 50.1022872295 46.67704646 45.8673204835 0.0 45.2126261366 -26.6342747058 -26.4457611775
17 6 -0.502498890746 -0.361533016437 -0.377121885391 -16.3921382037 -14.22516814 48.8440165237 46.67704646 45.8673204835 0.0 45.2233321915 -15.0375744738 -24.5443967269
17 7 -0.502498890746 -0.361533016437 -0.377121885391 -14.6325446504 -14.22516814 47.0844229705 46.67704646 45.8673204835 0.0 45.1229836744 -23.3707303751 -24.3767301052
17 8 -0.502498890746 -0.361533016437 -0.377121885391 -14.6427299671 -14.22516814 47.0946082871 46.67704646 45.8673204835 0.0 45.0436818416 -28.5242031558 -24.8951642366
17 9 -0.502498890746 -0.361533016437 -0.377121885391 -14.8797588988 -14.22516814 47.3316372188 46.67704646 45.8673204835 38.3024031354 44.9766940382 -21.1513933356 -24.479189692
17 10 -0.502498890746 -0.361533016437 -0.377121885391 -14.668318925 -14.22516814 47.120197245 46.67704646 45.8673204835 0.0 44.9160718056 -29.4710403406 -24.9783747569
18 1 -0.514988078125 -0.369609598631 -0.390908504664 -13.6877349199 -14.1626261138 46.9466645283 47.4215557222 46.6564804484 0.0 44.2145382405 -26.9060919532 -26.9060919532
18 2 -0.514988078125 -0.369609598631 -0.390908504664 -16.7468304423 -14.1626261138 50.0057600507 47.4215557222 46.6564804484 0.0 46.0128566599 -20.532113225 -23.7191025891
18 3 -0.514988078125 -0.369609598631 -0.390908504664 -13.45806028 -14.1626261138 46.7169898884 47.4215557222 46.6564804484 0.0 45.6703250308 -31.2196890912 -26.2192980898
18 4 -0.514988078125 -0.369609598631 -0.390908504664 -18.8258335752 -14.1626261138 52.0847631836 47.4215557222 46.6564804484 0.0 47.1054990524 -20.86968307 -24.8818943349
18 5 -0.514988078125 -0.369609598631 -0.390908504664 -16.4432928803 -14.1626261138 49.7022224887 47.4215557222 46.6564804484 0.0 46.9790325557 -16.3347291048 -23.1724612889
18 6 -0.514988078125 -0.369609598631 -0.390908504664 -13.8596870811 -14.1626261138 47.1186166895 47.4215557222 46.6564804484 0.0 46.8079130883 -28.2937558276 -24.0260103786
18 7 -0.514988078125 -0.369609598631 -0.390908504664 -13.8420256204 -14.1626261138 47.1009552288 47.4215557222 46.6564804484 0.0 46.665558198 -31.721594717 -25.1253795698
18 8 -0.514988078125 -0.369609598631 -0.390908504664 -15.4402941037 -14.1626261138 48.6992237122 47.4215557222 46.6564804484 0.0 46.5747326141 -17.7679983421 -24.2057069164
18 9 -0.514988078125 -0.369609598631 -0.390908504664 -15.6484968224 -14.1626261138 48.9074264309 47.4215557222 46.6564804484 39.5189386662 46.5058442336 -15.6181046675 -23.2515288887
18 10 -0.514988078125 -0.369609598631 -0.390908504664 -15.5127921311 -14.1626261138 48.7717217395 47.4215557222 46.6564804484 0.0 46.4497369517 -23.9841804619 -23.324794046
19 1 -0.526650475148 -0.377461642457 -0.404482701713 -12.8569447081 -14.125594359 46.8694984122 48.1381480631 47.4139389655 0.0 44.0942572881 -26.8654332455 -26.8654332455
19 2 -0.526650475148 -0.377461642457 -0.404482701713 -16.4629081594 -14.125594359 50.4754618635 48.1381480631 47.4139389655 0.0 46.6552314803 -17.8520333352 -22.3587332904
19 3 -0.526650475148 -0.377461642457 -0.404482701713 -12.883700718 -14.125594359 46.896254422 48.1381480631 47.4139389655 0.0 46.2964587147 -33.1499884206 -25.9558183338
19 4 -0.526650475148 -0.377461642457 -0.404482701713 -12.5630820127 -14.125594359 46.5756357167 48.1381480631 47.4139389655 0.0 46.0304024776 -22.1981616164 -25.0164041545
19 5 -0.526650475148 -0.377461642457 -0.404482701713 -14.5042087673 -14.125594359 48.5167624714 48.1381480631 47.4139389655 0.0 45.913927548 -16.7178822636 -23.3566997763
19 6 -0.526650475148 -0.377461642457 -0.404482701713 -14.5038884882 -14.125594359 48.5164421922 48.1381480631 47.4139389655 0.0 45.8324157276 -23.8074294687 -23.4318213917
19 7 -0.526650475148 -0.377461642457 -0.404482701713 -15.8017791035 -14.125594359 49.8143328076 48.1381480631 47.4139389655 0.0 45.9921784042 -25.560270412 -23.7358855374
19 8 -0.526650475148 -0.377461642457 -0.404482701713 -16.3995723092 -14.125594359 50.4121260133 48.1381480631 47.4139389655 0.0 46.1544765486 -9.19159389002 -21.9178490815
19 9 -0.526650475148 -0.377461642457 -0.404482701713 -16.966164444 -14.125594359 50.9787181481 48.1381480631 47.4139389655 40.7538348095 46.35697005 -10.9862240596 -20.7032240791
19 10 -0.526650475148 -0.377461642457 -0.404482701713 -13.8103195167 -14.125594359 47.8228732208 48.1381480631 47.4139389655 0.0 46.2789523163 -22.5060204754 -20.8835037187
20 1 -0.537092227007 -0.385063098864 -0.417743654242 -12.149650537 -14.1092657318 46.8369502462 48.796565441 48.1083136056 0.0 44.5139275753 -24.691219502 -24.691219502
20 2 -0.537092227007 -0.385063098864 -0.417743654242 -19.3940942457 -14.1092657318 54.0813939549 48.796565441 48.1083136056 0.0 49.5941525809 -10.7496097787 -17.7204146403
20 3 -0.537092227007 -0.385063098864 -0.417743654242 -13.1687843248 -14.1092657318 47.856084034 48.796565441 48.1083136056 0.0 49.1932101249 -19.9175154596 -18.4527815801
20 4 -0.537092227007 -0.385063098864 -0.417743654242 -14.1405316297 -14.1092657318 48.8278313389 48.796565441 48.1083136056 0.0 48.9180713856 -26.3014465606 -20.4149478252
20 5 -0.537092227007 -0.385063098864 -0.417743654242 -14.8062137659 -14.1092657318 49.4935134751 48.796565441 48.1083136056 0.0 48.712475439 -25.815096654 -21.494977591
20 6 -0.537092227007 -0.385063098864 -0.417743654242 -16.8029492568 -14.1092657318 51.490248966 48.796565441 48.1083136056 0.0 48.6254574337 -15.2431632277 -20.4530085304
20 7 -0.537092227007 -0.385063098864 -0.417743654242 -14.4679385141 -14.1092657318 49.1552382233 48.796565441 48.1083136056 0.0 48.4800407287 -15.0687936768 -19.6838349799
20 8 -0.537092227007 -0.385063098864 -0.417743654242 -16.460796946 -14.1092657318 51.1480966552 48.796565441 48.1083136056 0.0 48.3978818712 -22.4340059901 -20.0276063562
20 9 -0.537092227007 -0.385063098864 -0.417743654242 -17.3194950675 -14.1092657318 52.0067947767 48.796565441 48.1083136056 41.8321231007 48.3903141236 -12.9359501671 -19.2396445574
20 10 -0.537092227007 -0.385063098864 -0.417743654242 -14.8267513713 -14.1092657318 49.5140510805 48.796565441 48.1083136056 0.0 48.3004759867 -11.4417128481 -18.4598513865
21 1 -0.5463221527 -0.392393055856 -0.430601504088 -14.0220480118 -14.1075114896 49.3057855193 49.3912489971 48.732885408 0.0 46.1472941075 -14.2878205397 -14.2878205397
21 2 -0.5463221527 -0.392393055856 -0.430601504088 -14.6170837499 -14.1075114896 49.9008212574 49.3912489971 48.732885408 0.0 46.5361819363 -22.3417842669 -18.3148024033

